Numerical computation and new output bounds for time-limited balanced truncation of discrete-time systems

In this paper, balancing based model order reduction (MOR) for large-scale linear discrete-time time-invariant systems in prescribed finite time intervals is studied. The first main topic is the development of error bounds regarding the approximated output vector within the time limits. The influence of different components in the established bounds will be highlighted. After that, the second part of the article proposes strategies that enable an efficient numerical execution of time-limited balanced truncation for large-scale systems. Numerical experiments illustrate the performance of the proposed techniques.

==> SimpleBounds_Order10.dat <==
1	0	0	1.9199e-07	0.00091748	7.043e-07	0.00043674	0.0030551
2	1.9043e-08	0.00015547	1.9199e-07	0.00091748	7.043e-07	0.00043674	0.0030551
3	7.7408e-08	0.00022142	1.9199e-07	0.00091748	7.043e-07	0.00043674	0.0030551
4	7.6831e-08	0.00011993	1.9199e-07	0.00091748	7.043e-07	0.00043674	0.0030551
5	4.2333e-08	4.9928e-05	1.9199e-07	0.00091748	7.043e-07	0.00043674	0.0030551
6	4.4308e-08	0.00013043	1.9199e-07	0.00091748	7.043e-07	0.00043674	0.0030551
7	6.3502e-08	0.00010799	1.9199e-07	0.00091748	7.043e-07	0.00043674	0.0030551
8	1.5223e-08	3.131e-05	1.9199e-07	0.00091748	7.043e-07	0.00043674	0.0030551
9	4.1569e-08	4.2655e-05	1.9199e-07	0.00091748	7.043e-07	0.00043674	0.0030551
10	5.904e-08	7.7166e-05	1.9199e-07	0.00091748	7.043e-07	0.00043674	0.0030551
11	3.0295e-08	6.3733e-05	1.9199e-07	0.00091748	7.043e-07	0.00043674	0.0030551
12	1.856e-08	1.6702e-05	1.9199e-07	0.00091748	7.043e-07	0.00043674	0.0030551
13	5.3232e-08	3.8492e-05	1.9199e-07	0.00091748	7.043e-07	0.00043674	0.0030551
14	5.3253e-08	7.7466e-05	1.9199e-07	0.00091748	7.043e-07	0.00043674	0.0030551
15	2.0802e-08	8.5445e-05	1.9199e-07	0.00091748	7.043e-07	0.00043674	0.0030551
16	2.4223e-08	6.0547e-05	1.9199e-07	0.00091748	7.043e-07	0.00043674	0.0030551
17	5.7e-08	1.2135e-05	1.9199e-07	0.00091748	7.043e-07	0.00043674	0.0030551
18	6.0747e-08	4.4091e-05	1.9199e-07	0.00091748	7.043e-07	0.00043674	0.0030551
19	3.3948e-08	9.2043e-05	1.9199e-07	0.00091748	7.043e-07	0.00043674	0.0030551
20	1.0316e-08	0.0001202	1.9199e-07	0.00091748	7.043e-07	0.00043674	0.0030551
21	5.1444e-08	0.00012424	0	0.00091748	7.043e-07	0	0.0030551
22	7.094e-08	0.00010705	0	0.00091748	7.043e-07	0	0.0030551
23	6.0298e-08	7.648e-05	0	0.00091748	7.043e-07	0	0.0030551
24	2.4142e-08	4.1994e-05	0	0.00091748	7.043e-07	0	0.0030551
25	2.2228e-08	1.139e-05	0	0.00091748	7.043e-07	0	0.0030551
26	5.9492e-08	1.1429e-05	0	0.00091748	7.043e-07	0	0.0030551
27	7.2314e-08	2.7063e-05	0	0.00091748	7.043e-07	0	0.0030551
28	5.5544e-08	3.9632e-05	0	0.00091748	7.043e-07	0	0.0030551
29	1.6301e-08	5.4671e-05	0	0.00091748	7.043e-07	0	0.0030551
30	2.8771e-08	7.6681e-05	0	0.00091748	7.043e-07	0	0.0030551
31	6.004e-08	0.00010713	0	0.00091748	7.043e-07	0	0.0030551
32	6.2829e-08	0.00014351	0	0.00091748	7.043e-07	0	0.0030551
33	3.3836e-08	0.00017963	0	0.00091748	7.043e-07	0	0.0030551
34	1.6406e-08	0.00020717	0	0.00091748	7.043e-07	0	0.0030551
35	6.6308e-08	0.00021787	0	0.00091748	7.043e-07	0	0.0030551
36	9.084e-08	0.00020578	0	0.00091748	7.043e-07	0	0.0030551
37	7.2086e-08	0.00016905	0	0.00091748	7.043e-07	0	0.0030551
38	9.8025e-09	0.00011066	0	0.00091748	7.043e-07	0	0.0030551
39	7.1126e-08	3.7982e-05	0	0.00091748	7.043e-07	0	0.0030551
40	1.1882e-07	3.8687e-05	0	0.00091748	7.043e-07	0	0.0030551
41	5.9285e-08	0.00010827	0	0.00091748	7.043e-07	0	0.0030551
42	1.9254e-07	0.00016122	0	0.00091748	7.043e-07	0	0.0030551
43	7.1745e-07	0.00019141	0	0.00091748	7.043e-07	0	0.0030551
44	1.5757e-06	0.00019722	0	0.00091748	7.043e-07	0	0.0030551
45	2.7929e-06	0.00018162	0	0.00091748	7.043e-07	0	0.0030551
46	4.3516e-06	0.00015128	0	0.00091748	7.043e-07	0	0.0030551
47	6.1896e-06	0.00011488	0	0.00091748	7.043e-07	0	0.0030551
48	8.2062e-06	8.1227e-05	0	0.00091748	7.043e-07	0	0.0030551
49	1.0274e-05	5.7353e-05	0	0.00091748	7.043e-07	0	0.0030551
50	1.2256e-05	4.7246e-05	0	0.00091748	7.043e-07	0	0.0030551
51	1.4022e-05	5.127e-05	0	0.00091748	7.043e-07	0	0.0030551
52	1.5463e-05	6.6432e-05	0	0.00091748	7.043e-07	0	0.0030551
53	1.6499e-05	8.734e-05	0	0.00091748	7.043e-07	0	0.0030551
54	1.7086e-05	0.00010759	0	0.00091748	7.043e-07	0	0.0030551
55	1.7213e-05	0.00012127	0	0.00091748	7.043e-07	0	0.0030551
56	1.6889e-05	0.0001242	0	0.00091748	7.043e-07	0	0.0030551
57	1.6141e-05	0.00011472	0	0.00091748	7.043e-07	0	0.0030551
58	1.4997e-05	9.3848e-05	0	0.00091748	7.043e-07	0	0.0030551
59	1.3479e-05	6.4879e-05	0	0.00091748	7.043e-07	0	0.0030551
60	1.1599e-05	3.2516e-05	0	0.00091748	7.043e-07	0	0.0030551
61	9.3562e-06	1.7835e-06	0	0.00091748	7.043e-07	0	0.0030551
62	6.7393e-06	2.3028e-05	0	0.00091748	7.043e-07	0	0.0030551
63	3.7337e-06	3.9168e-05	0	0.00091748	7.043e-07	0	0.0030551
64	3.2738e-07	4.5836e-05	0	0.00091748	7.043e-07	0	0.0030551
65	3.4825e-06	4.4149e-05	0	0.00091748	7.043e-07	0	0.0030551
66	7.6847e-06	3.6715e-05	0	0.00091748	7.043e-07	0	0.0030551
67	1.2252e-05	2.6936e-05	0	0.00091748	7.043e-07	0	0.0030551
68	1.7144e-05	1.8222e-05	0	0.00091748	7.043e-07	0	0.0030551
69	2.2308e-05	1.3286e-05	0	0.00091748	7.043e-07	0	0.0030551
70	2.7686e-05	1.3655e-05	0	0.00091748	7.043e-07	0	0.0030551
71	3.3222e-05	1.9483e-05	0	0.00091748	7.043e-07	0	0.0030551
72	3.8866e-05	2.9666e-05	0	0.00091748	7.043e-07	0	0.0030551
73	4.4576e-05	4.2213e-05	0	0.00091748	7.043e-07	0	0.0030551
74	5.0322e-05	5.4756e-05	0	0.00091748	7.043e-07	0	0.0030551
75	5.6086e-05	6.5091e-05	0	0.00091748	7.043e-07	0	0.0030551
76	6.1856e-05	7.162e-05	0	0.00091748	7.043e-07	0	0.0030551
77	6.7624e-05	7.3622e-05	0	0.00091748	7.043e-07	0	0.0030551
78	7.3385e-05	7.1316e-05	0	0.00091748	7.043e-07	0	0.0030551
79	7.913e-05	6.5713e-05	0	0.00091748	7.043e-07	0	0.0030551
80	8.4846e-05	5.833e-05	0	0.00091748	7.043e-07	0	0.0030551
81	9.0515e-05	5.0824e-05	0	0.00091748	7.043e-07	0	0.0030551


==> errorplot_GS_150_80.dat <==
0	0	0	0	0	0	1.4256	0.0042502	0.62602	5.559e-05
1	43144	43144	43144	3.6256e-09	1.0884e-10	1.4256	0.0042502	0.62602	5.559e-05
2	42823	42823	42823	2.3852e-08	1.7474e-10	1.4256	0.0042502	0.62602	5.559e-05
3	42585	42585	42585	5.4531e-08	1.1493e-10	1.4256	0.0042502	0.62602	5.559e-05
4	42389	42389	42389	1.106e-07	1.4123e-10	1.4256	0.0042502	0.62602	5.559e-05
5	42217	42217	42217	6.1274e-07	2.9235e-10	1.4256	0.0042502	0.62602	5.559e-05
6	42063	42063	42063	1.8258e-06	7.3966e-10	1.4256	0.0042502	0.62602	5.559e-05
7	41923	41923	41923	8.3732e-06	2.3728e-09	1.4256	0.0042502	0.62602	5.559e-05
8	41794	41794	41794	2.0106e-05	4.4724e-09	1.4256	0.0042502	0.62602	5.559e-05
9	41673	41673	41673	6.4634e-05	1.3647e-08	1.4256	0.0042502	0.62602	5.559e-05
10	41560	41560	41560	0.00015228	5.7349e-08	1.4256	0.0042502	0.62602	5.559e-05
11	41452	41452	41452	0.00020698	9.6287e-08	1.4256	0.0042502	0.62602	5.559e-05
12	41349	41349	41349	0.0001087	2.515e-07	1.4256	0.0042502	0.62602	5.559e-05
13	41251	41251	41251	0.00013131	1.0234e-06	1.4256	0.0042502	0.62602	5.559e-05
14	41156	41156	41156	5.966e-05	2.2701e-06	1.4256	0.0042502	0.62602	5.559e-05
15	41065	41065	41065	0.00010498	3.0803e-06	1.4256	0.0042502	0.62602	5.559e-05
16	40978	40978	40978	5.4107e-05	2.1104e-06	1.4256	0.0042502	0.62602	5.559e-05
17	40893	40893	40893	4.8028e-05	1.47e-06	1.4256	0.0042502	0.62602	5.559e-05
18	40810	40810	40810	6.3393e-05	1.3821e-06	1.4256	0.0042502	0.62602	5.559e-05
19	40730	40730	40730	5.3797e-05	1.1162e-06	1.4256	0.0042502	0.62602	5.559e-05
20	40652	40652	40652	3.6396e-05	8.3845e-07	1.4256	0.0042502	0.62602	5.559e-05
21	40576	40576	40576	2.9166e-05	8.5864e-07	1.4256	0.0042502	0.62602	5.559e-05
22	40502	40502	40502	3.4872e-05	8.2917e-07	1.4256	0.0042502	0.62602	5.559e-05
23	40430	40430	40430	3.851e-05	8.8335e-07	1.4256	0.0042502	0.62602	5.559e-05
24	40359	40359	40359	3.4984e-05	5.5531e-07	1.4256	0.0042502	0.62602	5.559e-05
25	40290	40290	40290	2.6854e-05	4.7605e-07	1.4256	0.0042502	0.62602	5.559e-05
26	40222	40222	40222	1.9669e-05	7.811e-07	1.4256	0.0042502	0.62602	5.559e-05
27	40156	40156	40156	1.8599e-05	7.9824e-07	1.4256	0.0042502	0.62602	5.559e-05
28	40091	40091	40091	2.157e-05	5.1975e-07	1.4256	0.0042502	0.62602	5.559e-05
29	40027	40027	40027	2.3738e-05	2.5441e-07	1.4256	0.0042502	0.62602	5.559e-05
30	39964	39964	39964	2.3459e-05	4.6235e-07	1.4256	0.0042502	0.62602	5.559e-05
31	39902	39902	39902	2.1014e-05	6.6821e-07	1.4256	0.0042502	0.62602	5.559e-05
32	39842	39842	39842	1.7447e-05	7.0202e-07	1.4256	0.0042502	0.62602	5.559e-05
33	39782	39782	39782	1.4124e-05	5.8696e-07	1.4256	0.0042502	0.62602	5.559e-05
34	39723	39723	39723	1.2317e-05	4.039e-07	1.4256	0.0042502	0.62602	5.559e-05
35	39665	39665	39665	1.2298e-05	2.9784e-07	1.4256	0.0042502	0.62602	5.559e-05
36	39608	39608	39608	1.3094e-05	3.7971e-07	1.4256	0.0042502	0.62602	5.559e-05
37	39552	39552	39552	1.3713e-05	5.0979e-07	1.4256	0.0042502	0.62602	5.559e-05
38	39497	39497	39497	1.3764e-05	5.8977e-07	1.4256	0.0042502	0.62602	5.559e-05
39	39442	39442	39442	1.3308e-05	5.9945e-07	1.4256	0.0042502	0.62602	5.559e-05
40	39388	39388	39388	1.2612e-05	5.472e-07	1.4256	0.0042502	0.62602	5.559e-05
41	39335	39335	39335	1.1964e-05	4.5662e-07	1.4256	0.0042502	0.62602	5.559e-05
42	39283	39283	39283	1.1519e-05	3.6431e-07	1.4256	0.0042502	0.62602	5.559e-05
43	39231	39231	39231	1.1244e-05	3.1841e-07	1.4256	0.0042502	0.62602	5.559e-05
44	39179	39179	39179	1.0983e-05	3.4462e-07	1.4256	0.0042502	0.62602	5.559e-05
45	39129	39129	39129	1.0582e-05	4.1067e-07	1.4256	0.0042502	0.62602	5.559e-05
46	39079	39079	39079	9.9706e-06	4.7493e-07	1.4256	0.0042502	0.62602	5.559e-05
47	39029	39029	39029	9.1899e-06	5.1599e-07	1.4256	0.0042502	0.62602	5.559e-05
48	38980	38980	38980	8.3858e-06	5.2638e-07	1.4256	0.0042502	0.62602	5.559e-05
49	38932	38932	38932	7.7764e-06	5.0671e-07	1.4256	0.0042502	0.62602	5.559e-05
50	38884	38884	38884	7.5691e-06	4.6262e-07	1.4256	0.0042502	0.62602	5.559e-05
51	38837	38837	38837	7.8319e-06	4.0434e-07	1.4256	0.0042502	0.62602	5.559e-05
52	38790	38790	38790	8.4434e-06	3.4595e-07	1.4256	0.0042502	0.62602	5.559e-05
53	38744	38744	38744	9.1892e-06	3.0528e-07	1.4256	0.0042502	0.62602	5.559e-05
54	38698	38698	38698	9.8737e-06	2.9776e-07	1.4256	0.0042502	0.62602	5.559e-05
55	38652	38652	38652	1.0363e-05	3.2263e-07	1.4256	0.0042502	0.62602	5.559e-05
56	38607	38607	38607	1.058e-05	3.6431e-07	1.4256	0.0042502	0.62602	5.559e-05
57	38563	38563	38563	1.05e-05	4.0645e-07	1.4256	0.0042502	0.62602	5.559e-05
58	38518	38518	38518	1.013e-05	4.3882e-07	1.4256	0.0042502	0.62602	5.559e-05
59	38475	38475	38475	9.5112e-06	4.5621e-07	1.4256	0.0042502	0.62602	5.559e-05
60	38431	38431	38431	8.7095e-06	4.568e-07	1.4256	0.0042502	0.62602	5.559e-05
61	38388	38388	38388	7.8161e-06	4.413e-07	1.4256	0.0042502	0.62602	5.559e-05
62	38346	38346	38346	6.9489e-06	4.1214e-07	1.4256	0.0042502	0.62602	5.559e-05
63	38303	38303	38303	6.2503e-06	3.7331e-07	1.4256	0.0042502	0.62602	5.559e-05
64	38261	38261	38261	5.8617e-06	3.3066e-07	1.4256	0.0042502	0.62602	5.559e-05
65	38220	38220	38220	5.8627e-06	2.912e-07	1.4256	0.0042502	0.62602	5.559e-05
66	38179	38179	38179	6.2156e-06	2.6307e-07	1.4256	0.0042502	0.62602	5.559e-05
67	38138	38138	38138	6.7948e-06	2.5319e-07	1.4256	0.0042502	0.62602	5.559e-05
68	38097	38097	38097	7.4617e-06	2.625e-07	1.4256	0.0042502	0.62602	5.559e-05
69	38057	38057	38057	8.1091e-06	2.8522e-07	1.4256	0.0042502	0.62602	5.559e-05
70	38017	38017	38017	8.6652e-06	3.1349e-07	1.4256	0.0042502	0.62602	5.559e-05
71	37977	37977	37977	9.0869e-06	3.4078e-07	1.4256	0.0042502	0.62602	5.559e-05
72	37938	37938	37938	9.3524e-06	3.6272e-07	1.4256	0.0042502	0.62602	5.559e-05
73	37899	37899	37899	9.4544e-06	3.7704e-07	1.4256	0.0042502	0.62602	5.559e-05
74	37860	37860	37860	9.3976e-06	3.8252e-07	1.4256	0.0042502	0.62602	5.559e-05
75	37821	37821	37821	9.1959e-06	3.7911e-07	1.4256	0.0042502	0.62602	5.559e-05
76	37783	37783	37783	8.8706e-06	3.6749e-07	1.4256	0.0042502	0.62602	5.559e-05
77	37745	37745	37745	8.4499e-06	3.489e-07	1.4256	0.0042502	0.62602	5.559e-05
78	37708	37708	37708	7.9672e-06	3.2503e-07	1.4256	0.0042502	0.62602	5.559e-05
79	37670	37670	37670	7.4614e-06	2.9805e-07	1.4256	0.0042502	0.62602	5.559e-05
80	37633	37633	37633	6.9759e-06	2.708e-07	1.4256	0.0042502	0.62602	5.559e-05
81	37596	37596	37596	6.555e-06	2.4605e-07	1.4256	0.0042502	0.62602	5.559e-05
82	37559	37559	37559	6.2407e-06	2.2726e-07	1.4256	0.0042502	0.62602	5.559e-05
83	37523	37523	37523	6.0639e-06	2.1708e-07	1.4256	0.0042502	0.62602	5.559e-05
84	37487	37487	37487	6.0364e-06	2.1644e-07	1.4256	0.0042502	0.62602	5.559e-05
85	37451	37451	37451	6.1476e-06	2.2437e-07	1.4256	0.0042502	0.62602	5.559e-05
86	37415	37415	37415	6.3687e-06	2.3788e-07	1.4256	0.0042502	0.62602	5.559e-05
87	37379	37379	37379	6.6616e-06	2.5415e-07	1.4256	0.0042502	0.62602	5.559e-05
88	37344	37344	37344	6.9878e-06	2.7049e-07	1.4256	0.0042502	0.62602	5.559e-05
89	37309	37309	37309	7.3148e-06	2.8511e-07	1.4256	0.0042502	0.62602	5.559e-05
90	37274	37274	37274	7.6163e-06	2.9666e-07	1.4256	0.0042502	0.62602	5.559e-05
91	37239	37239	37239	7.8733e-06	3.0435e-07	1.4256	0.0042502	0.62602	5.559e-05
92	37205	37205	37205	8.0733e-06	3.079e-07	1.4256	0.0042502	0.62602	5.559e-05
93	37171	37171	37171	8.2081e-06	3.0734e-07	1.4256	0.0042502	0.62602	5.559e-05
94	37137	37137	37137	8.2748e-06	3.0284e-07	1.4256	0.0042502	0.62602	5.559e-05
95	37103	37103	37103	8.2731e-06	2.948e-07	1.4256	0.0042502	0.62602	5.559e-05
96	37069	37069	37069	8.2063e-06	2.8385e-07	1.4256	0.0042502	0.62602	5.559e-05
97	37036	37036	37036	8.08e-06	2.7084e-07	1.4256	0.0042502	0.62602	5.559e-05
98	37002	37002	37002	7.9016e-06	2.5643e-07	1.4256	0.0042502	0.62602	5.559e-05
99	36969	36969	36969	7.6808e-06	2.4173e-07	1.4256	0.0042502	0.62602	5.559e-05
100	36936	36936	36936	7.4285e-06	2.276e-07	1.4256	0.0042502	0.62602	5.559e-05
101	36903	36903	36903	7.157e-06	2.1512e-07	1.4256	0.0042502	0.62602	5.559e-05
102	36871	36871	36871	6.8799e-06	2.0528e-07	1.4256	0.0042502	0.62602	5.559e-05
103	36838	36838	36838	6.6107e-06	1.9855e-07	1.4256	0.0042502	0.62602	5.559e-05
104	36806	36806	36806	6.3637e-06	1.9544e-07	1.4256	0.0042502	0.62602	5.559e-05
105	36774	36774	36774	6.1519e-06	1.9566e-07	1.4256	0.0042502	0.62602	5.559e-05
106	36742	36742	36742	5.9863e-06	1.9886e-07	1.4256	0.0042502	0.62602	5.559e-05
107	36710	36710	36710	5.8753e-06	2.0422e-07	1.4256	0.0042502	0.62602	5.559e-05
108	36679	36679	36679	5.8225e-06	2.108e-07	1.4256	0.0042502	0.62602	5.559e-05
109	36647	36647	36647	5.8275e-06	2.18e-07	1.4256	0.0042502	0.62602	5.559e-05
110	36616	36616	36616	5.8852e-06	2.2489e-07	1.4256	0.0042502	0.62602	5.559e-05
111	36585	36585	36585	5.9871e-06	2.3115e-07	1.4256	0.0042502	0.62602	5.559e-05
112	36554	36554	36554	6.1228e-06	2.3641e-07	1.4256	0.0042502	0.62602	5.559e-05
113	36523	36523	36523	6.2808e-06	2.4041e-07	1.4256	0.0042502	0.62602	5.559e-05
114	36492	36492	36492	6.4503e-06	2.4303e-07	1.4256	0.0042502	0.62602	5.559e-05
115	36462	36462	36462	6.621e-06	2.4413e-07	1.4256	0.0042502	0.62602	5.559e-05
116	36431	36431	36431	6.7844e-06	2.4395e-07	1.4256	0.0042502	0.62602	5.559e-05
117	36401	36401	36401	6.9332e-06	2.4241e-07	1.4256	0.0042502	0.62602	5.559e-05
118	36371	36371	36371	7.0618e-06	2.3977e-07	1.4256	0.0042502	0.62602	5.559e-05
119	36341	36341	36341	7.1659e-06	2.3616e-07	1.4256	0.0042502	0.62602	5.559e-05
120	36311	36311	36311	7.2425e-06	2.3188e-07	1.4256	0.0042502	0.62602	5.559e-05
121	36282	36282	36282	7.2895e-06	2.2697e-07	1.4256	0.0042502	0.62602	5.559e-05
122	36252	36252	36252	7.3064e-06	2.2188e-07	1.4256	0.0042502	0.62602	5.559e-05
123	36223	36223	36223	7.2927e-06	2.1654e-07	1.4256	0.0042502	0.62602	5.559e-05
124	36193	36193	36193	7.2497e-06	2.1146e-07	1.4256	0.0042502	0.62602	5.559e-05
125	36164	36164	36164	7.1787e-06	2.065e-07	1.4256	0.0042502	0.62602	5.559e-05
126	36135	36135	36135	7.0817e-06	2.0201e-07	1.4256	0.0042502	0.62602	5.559e-05
127	36106	36106	36106	6.9616e-06	1.9805e-07	1.4256	0.0042502	0.62602	5.559e-05
128	36077	36077	36077	6.8215e-06	1.947e-07	1.4256	0.0042502	0.62602	5.559e-05
129	36049	36049	36049	6.665e-06	1.9193e-07	1.4256	0.0042502	0.62602	5.559e-05
130	36020	36020	36020	6.4961e-06	1.8977e-07	1.4256	0.0042502	0.62602	5.559e-05
131	35992	35992	35992	6.3193e-06	1.882e-07	1.4256	0.0042502	0.62602	5.559e-05
132	35963	35963	35963	6.1391e-06	1.872e-07	1.4256	0.0042502	0.62602	5.559e-05
133	35935	35935	35935	5.9602e-06	1.8673e-07	1.4256	0.0042502	0.62602	5.559e-05
134	35907	35907	35907	5.7876e-06	1.8675e-07	1.4256	0.0042502	0.62602	5.559e-05
135	35879	35879	35879	5.6263e-06	1.873e-07	1.4256	0.0042502	0.62602	5.559e-05
136	35851	35851	35851	5.4806e-06	1.8813e-07	1.4256	0.0042502	0.62602	5.559e-05
137	35823	35823	35823	5.355e-06	1.892e-07	1.4256	0.0042502	0.62602	5.559e-05
138	35796	35796	35796	5.2528e-06	1.9065e-07	1.4256	0.0042502	0.62602	5.559e-05
139	35768	35768	35768	5.1767e-06	1.9232e-07	1.4256	0.0042502	0.62602	5.559e-05
140	35741	35741	35741	5.1283e-06	1.9424e-07	1.4256	0.0042502	0.62602	5.559e-05
141	35714	35714	35714	5.1079e-06	1.963e-07	1.4256	0.0042502	0.62602	5.559e-05
142	35686	35686	35686	5.1147e-06	1.9865e-07	1.4256	0.0042502	0.62602	5.559e-05
143	35659	35659	35659	5.1468e-06	2.0089e-07	1.4256	0.0042502	0.62602	5.559e-05
144	35632	35632	35632	5.2013e-06	2.0339e-07	1.4256	0.0042502	0.62602	5.559e-05
145	35605	35605	35605	5.2746e-06	2.0584e-07	1.4256	0.0042502	0.62602	5.559e-05
146	35579	35579	35579	5.363e-06	2.0825e-07	1.4256	0.0042502	0.62602	5.559e-05
147	35552	35552	35552	5.4625e-06	2.1048e-07	1.4256	0.0042502	0.62602	5.559e-05
148	35525	35525	35525	5.569e-06	2.126e-07	1.4256	0.0042502	0.62602	5.559e-05
149	35499	35499	35499	5.6788e-06	2.1445e-07	1.4256	0.0042502	0.62602	5.559e-05
150	35472	35472	35472	5.7886e-06	2.1591e-07	1.4256	0.0042502	NaN	NaN
151	35446	35446	35446	5.8951e-06	2.1702e-07	1.4256	0.0042502	NaN	NaN
152	35420	35420	35420	5.9961e-06	2.1766e-07	1.4256	0.0042502	NaN	NaN
153	35394	35394	35394	6.0888e-06	2.1783e-07	1.4256	0.0042502	NaN	NaN
154	35368	35368	35368	6.1716e-06	2.1738e-07	1.4256	0.0042502	NaN	NaN
155	35342	35342	35342	6.2429e-06	2.1634e-07	1.4256	0.0042502	NaN	NaN
156	35316	35316	35316	6.3014e-06	2.1477e-07	1.4256	0.0042502	NaN	NaN
157	35290	35290	35290	6.3464e-06	2.1261e-07	1.4256	0.0042502	NaN	NaN
158	35265	35265	35265	6.3771e-06	2.0977e-07	1.4256	0.0042502	NaN	NaN
159	35239	35239	35239	6.3932e-06	2.0644e-07	1.4256	0.0042502	NaN	NaN
160	35213	35213	35213	6.3947e-06	2.0268e-07	1.4256	0.0042502	NaN	NaN
161	35188	35188	35188	6.3815e-06	1.9852e-07	1.4256	0.0042502	NaN	NaN
162	35163	35163	35163	6.354e-06	1.9408e-07	1.4256	0.0042502	NaN	NaN
163	35138	35138	35138	6.3127e-06	1.895e-07	1.4256	0.0042502	NaN	NaN
164	35112	35112	35112	6.2582e-06	1.8501e-07	1.4256	0.0042502	NaN	NaN
165	35087	35087	35087	6.1913e-06	1.8076e-07	1.4256	0.0042502	NaN	NaN
166	35062	35062	35062	6.1128e-06	1.771e-07	1.4256	0.0042502	NaN	NaN
167	35038	35038	35038	6.0239e-06	1.7399e-07	1.4256	0.0042502	NaN	NaN
168	35013	35013	35013	5.9258e-06	1.7184e-07	1.4256	0.0042502	NaN	NaN
169	34988	34988	34988	5.8196e-06	1.7093e-07	1.4256	0.0042502	NaN	NaN
170	34963	34963	34963	5.7068e-06	1.7118e-07	1.4256	0.0042502	NaN	NaN
171	34939	34939	34939	5.5889e-06	1.7284e-07	1.4256	0.0042502	NaN	NaN
172	34914	34914	34914	5.4674e-06	1.7589e-07	1.4256	0.0042502	NaN	NaN
173	34890	34890	34890	5.3439e-06	1.8031e-07	1.4256	0.0042502	NaN	NaN
174	34866	34866	34866	5.22e-06	1.8608e-07	1.4256	0.0042502	NaN	NaN
175	34841	34841	34841	5.0975e-06	1.9288e-07	1.4256	0.0042502	NaN	NaN
176	34817	34817	34817	4.9782e-06	2.0054e-07	1.4256	0.0042502	NaN	NaN
177	34793	34793	34793	4.8638e-06	2.0893e-07	1.4256	0.0042502	NaN	NaN
178	34769	34769	34769	4.756e-06	2.1776e-07	1.4256	0.0042502	NaN	NaN
179	34745	34745	34745	4.6563e-06	2.269e-07	1.4256	0.0042502	NaN	NaN
180	34721	34721	34721	4.5665e-06	2.3592e-07	1.4256	0.0042502	NaN	NaN
181	34697	34697	34697	4.4876e-06	2.4492e-07	1.4256	0.0042502	NaN	NaN
182	34674	34674	34674	4.4209e-06	2.5353e-07	1.4256	0.0042502	NaN	NaN
183	34650	34650	34650	4.3674e-06	2.6163e-07	1.4256	0.0042502	NaN	NaN
184	34626	34626	34626	4.3274e-06	2.6913e-07	1.4256	0.0042502	NaN	NaN
185	34603	34603	34603	4.3015e-06	2.7586e-07	1.4256	0.0042502	NaN	NaN
186	34580	34580	34580	4.2894e-06	2.8182e-07	1.4256	0.0042502	NaN	NaN
187	34556	34556	34556	4.2909e-06	2.8667e-07	1.4256	0.0042502	NaN	NaN
188	34533	34533	34533	4.3051e-06	2.9058e-07	1.4256	0.0042502	NaN	NaN
189	34510	34510	34510	4.3314e-06	2.9342e-07	1.4256	0.0042502	NaN	NaN
190	34486	34486	34486	4.3681e-06	2.9502e-07	1.4256	0.0042502	NaN	NaN
191	34463	34463	34463	4.4144e-06	2.9563e-07	1.4256	0.0042502	NaN	NaN
192	34440	34440	34440	4.4688e-06	2.9505e-07	1.4256	0.0042502	NaN	NaN
193	34417	34417	34417	4.5297e-06	2.9337e-07	1.4256	0.0042502	NaN	NaN
194	34394	34394	34394	4.5958e-06	2.9061e-07	1.4256	0.0042502	NaN	NaN
195	34372	34372	34372	4.6655e-06	2.8679e-07	1.4256	0.0042502	NaN	NaN
196	34349	34349	34349	4.7376e-06	2.8207e-07	1.4256	0.0042502	NaN	NaN
197	34326	34326	34326	4.8107e-06	2.765e-07	1.4256	0.0042502	NaN	NaN
198	34303	34303	34303	4.8838e-06	2.7035e-07	1.4256	0.0042502	NaN	NaN
199	34281	34281	34281	4.9557e-06	2.6369e-07	1.4256	0.0042502	NaN	NaN
200	34258	34258	34258	5.0253e-06	2.5679e-07	1.4256	0.0042502	NaN	NaN
201	34236	34236	34236	5.092e-06	2.4985e-07	1.4256	0.0042502	NaN	NaN
202	34214	34214	34214	5.1548e-06	2.4316e-07	1.4256	0.0042502	NaN	NaN
203	34191	34191	34191	5.2133e-06	2.3723e-07	1.4256	0.0042502	NaN	NaN
204	34169	34169	34169	5.2666e-06	2.321e-07	1.4256	0.0042502	NaN	NaN
205	34147	34147	34147	5.3145e-06	2.2845e-07	1.4256	0.0042502	NaN	NaN
206	34125	34125	34125	5.3564e-06	2.2642e-07	1.4256	0.0042502	NaN	NaN
207	34102	34102	34102	5.392e-06	2.2644e-07	1.4256	0.0042502	NaN	NaN
208	34080	34080	34080	5.4212e-06	2.2864e-07	1.4256	0.0042502	NaN	NaN
209	34059	34059	34059	5.4437e-06	2.3322e-07	1.4256	0.0042502	NaN	NaN
210	34037	34037	34037	5.4594e-06	2.402e-07	1.4256	0.0042502	NaN	NaN
211	34015	34015	34015	5.4683e-06	2.4931e-07	1.4256	0.0042502	NaN	NaN
212	33993	33993	33993	5.4704e-06	2.6047e-07	1.4256	0.0042502	NaN	NaN
213	33971	33971	33971	5.4655e-06	2.7346e-07	1.4256	0.0042502	NaN	NaN
214	33950	33950	33950	5.454e-06	2.8785e-07	1.4256	0.0042502	NaN	NaN
215	33928	33928	33928	5.4359e-06	3.0343e-07	1.4256	0.0042502	NaN	NaN
216	33906	33906	33906	5.4114e-06	3.1986e-07	1.4256	0.0042502	NaN	NaN
217	33885	33885	33885	5.3808e-06	3.3678e-07	1.4256	0.0042502	NaN	NaN
218	33863	33863	33863	5.3442e-06	3.5403e-07	1.4256	0.0042502	NaN	NaN
219	33842	33842	33842	5.3019e-06	3.7133e-07	1.4256	0.0042502	NaN	NaN
220	33821	33821	33821	5.2543e-06	3.8849e-07	1.4256	0.0042502	NaN	NaN
221	33799	33799	33799	5.2016e-06	4.052e-07	1.4256	0.0042502	NaN	NaN
222	33778	33778	33778	5.1444e-06	4.2135e-07	1.4256	0.0042502	NaN	NaN
223	33757	33757	33757	5.083e-06	4.3666e-07	1.4256	0.0042502	NaN	NaN
224	33736	33736	33736	5.0175e-06	4.5122e-07	1.4256	0.0042502	NaN	NaN
225	33715	33715	33715	4.949e-06	4.645e-07	1.4256	0.0042502	NaN	NaN
226	33694	33694	33694	4.8774e-06	4.7672e-07	1.4256	0.0042502	NaN	NaN
227	33673	33673	33673	4.8034e-06	4.8751e-07	1.4256	0.0042502	NaN	NaN
228	33652	33652	33652	4.7275e-06	4.9692e-07	1.4256	0.0042502	NaN	NaN
229	33631	33631	33631	4.6502e-06	5.0494e-07	1.4256	0.0042502	NaN	NaN
230	33610	33610	33610	4.5721e-06	5.1121e-07	1.4256	0.0042502	NaN	NaN
231	33589	33589	33589	4.4935e-06	5.1599e-07	1.4256	0.0042502	NaN	NaN
232	33569	33569	33569	4.4153e-06	5.19e-07	1.4256	0.0042502	NaN	NaN
233	33548	33548	33548	4.3378e-06	5.203e-07	1.4256	0.0042502	NaN	NaN
234	33527	33527	33527	4.2618e-06	5.1985e-07	1.4256	0.0042502	NaN	NaN
235	33507	33507	33507	4.1876e-06	5.1767e-07	1.4256	0.0042502	NaN	NaN
236	33486	33486	33486	4.1159e-06	5.1363e-07	1.4256	0.0042502	NaN	NaN
237	33466	33466	33466	4.0473e-06	5.0798e-07	1.4256	0.0042502	NaN	NaN
238	33445	33445	33445	3.9822e-06	5.0061e-07	1.4256	0.0042502	NaN	NaN
239	33425	33425	33425	3.9211e-06	4.9168e-07	1.4256	0.0042502	NaN	NaN
240	33405	33405	33405	3.8646e-06	4.8121e-07	1.4256	0.0042502	NaN	NaN
241	33384	33384	33384	3.813e-06	4.6923e-07	1.4256	0.0042502	NaN	NaN
242	33364	33364	33364	3.7668e-06	4.5604e-07	1.4256	0.0042502	NaN	NaN
243	33344	33344	33344	3.7262e-06	4.417e-07	1.4256	0.0042502	NaN	NaN
244	33324	33324	33324	3.6914e-06	4.2641e-07	1.4256	0.0042502	NaN	NaN
245	33304	33304	33304	3.6628e-06	4.1048e-07	1.4256	0.0042502	NaN	NaN
246	33284	33284	33284	3.6404e-06	3.9407e-07	1.4256	0.0042502	NaN	NaN
247	33264	33264	33264	3.6243e-06	3.7759e-07	1.4256	0.0042502	NaN	NaN
248	33244	33244	33244	3.6143e-06	3.6142e-07	1.4256	0.0042502	NaN	NaN
249	33224	33224	33224	3.6104e-06	3.4598e-07	1.4256	0.0042502	NaN	NaN
250	33204	33204	33204	3.6124e-06	3.3174e-07	1.4256	0.0042502	NaN	NaN
251	33184	33184	33184	3.62e-06	3.1934e-07	1.4256	0.0042502	NaN	NaN
252	33164	33164	33164	3.633e-06	3.0937e-07	1.4256	0.0042502	NaN	NaN
253	33144	33144	33144	3.6509e-06	3.0229e-07	1.4256	0.0042502	NaN	NaN
254	33125	33125	33125	3.6734e-06	2.9874e-07	1.4256	0.0042502	NaN	NaN
255	33105	33105	33105	3.7e-06	2.9903e-07	1.4256	0.0042502	NaN	NaN
256	33085	33085	33085	3.7303e-06	3.0336e-07	1.4256	0.0042502	NaN	NaN
257	33066	33066	33066	3.7638e-06	3.115e-07	1.4256	0.0042502	NaN	NaN
258	33046	33046	33046	3.8e-06	3.2329e-07	1.4256	0.0042502	NaN	NaN
259	33027	33027	33027	3.8385e-06	3.3835e-07	1.4256	0.0042502	NaN	NaN
260	33007	33007	33007	3.8787e-06	3.5619e-07	1.4256	0.0042502	NaN	NaN
261	32988	32988	32988	3.9204e-06	3.7611e-07	1.4256	0.0042502	NaN	NaN
262	32969	32969	32969	3.9629e-06	3.9778e-07	1.4256	0.0042502	NaN	NaN
263	32949	32949	32949	4.0059e-06	4.207e-07	1.4256	0.0042502	NaN	NaN
264	32930	32930	32930	4.0491e-06	4.4438e-07	1.4256	0.0042502	NaN	NaN
265	32911	32911	32911	4.0921e-06	4.684e-07	1.4256	0.0042502	NaN	NaN
266	32892	32892	32892	4.1345e-06	4.9252e-07	1.4256	0.0042502	NaN	NaN
267	32873	32873	32873	4.1759e-06	5.1647e-07	1.4256	0.0042502	NaN	NaN
268	32853	32853	32853	4.2162e-06	5.3989e-07	1.4256	0.0042502	NaN	NaN
269	32834	32834	32834	4.255e-06	5.6265e-07	1.4256	0.0042502	NaN	NaN
270	32815	32815	32815	4.2922e-06	5.8461e-07	1.4256	0.0042502	NaN	NaN
271	32796	32796	32796	4.3274e-06	6.0552e-07	1.4256	0.0042502	NaN	NaN
272	32777	32777	32777	4.3606e-06	6.2527e-07	1.4256	0.0042502	NaN	NaN
273	32759	32759	32759	4.3915e-06	6.4371e-07	1.4256	0.0042502	NaN	NaN
274	32740	32740	32740	4.4199e-06	6.6087e-07	1.4256	0.0042502	NaN	NaN
275	32721	32721	32721	4.4457e-06	6.7659e-07	1.4256	0.0042502	NaN	NaN
276	32702	32702	32702	4.4689e-06	6.9086e-07	1.4256	0.0042502	NaN	NaN
277	32683	32683	32683	4.4893e-06	7.0359e-07	1.4256	0.0042502	NaN	NaN
278	32665	32665	32665	4.5068e-06	7.1481e-07	1.4256	0.0042502	NaN	NaN
279	32646	32646	32646	4.5215e-06	7.2452e-07	1.4256	0.0042502	NaN	NaN
280	32627	32627	32627	4.5331e-06	7.3275e-07	1.4256	0.0042502	NaN	NaN
281	32609	32609	32609	4.5417e-06	7.3936e-07	1.4256	0.0042502	NaN	NaN
282	32590	32590	32590	4.5472e-06	7.4464e-07	1.4256	0.0042502	NaN	NaN
283	32572	32572	32572	4.5498e-06	7.4832e-07	1.4256	0.0042502	NaN	NaN
284	32553	32553	32553	4.5493e-06	7.5057e-07	1.4256	0.0042502	NaN	NaN
285	32535	32535	32535	4.5458e-06	7.5146e-07	1.4256	0.0042502	NaN	NaN
286	32516	32516	32516	4.5393e-06	7.5097e-07	1.4256	0.0042502	NaN	NaN
287	32498	32498	32498	4.5298e-06	7.4921e-07	1.4256	0.0042502	NaN	NaN
288	32480	32480	32480	4.5174e-06	7.4619e-07	1.4256	0.0042502	NaN	NaN
289	32461	32461	32461	4.5022e-06	7.4196e-07	1.4256	0.0042502	NaN	NaN
290	32443	32443	32443	4.4841e-06	7.3665e-07	1.4256	0.0042502	NaN	NaN
291	32425	32425	32425	4.4633e-06	7.3037e-07	1.4256	0.0042502	NaN	NaN
292	32407	32407	32407	4.4399e-06	7.2348e-07	1.4256	0.0042502	NaN	NaN
293	32388	32388	32388	4.4138e-06	7.1639e-07	1.4256	0.0042502	NaN	NaN
294	32370	32370	32370	4.3854e-06	7.0951e-07	1.4256	0.0042502	NaN	NaN
295	32352	32352	32352	4.3545e-06	7.0406e-07	1.4256	0.0042502	NaN	NaN
296	32334	32334	32334	4.3215e-06	7.0099e-07	1.4256	0.0042502	NaN	NaN
297	32316	32316	32316	4.2864e-06	7.0228e-07	1.4256	0.0042502	NaN	NaN
298	32298	32298	32298	4.2492e-06	7.1045e-07	1.4256	0.0042502	NaN	NaN
299	32280	32280	32280	4.2101e-06	7.2827e-07	1.4256	0.0042502	NaN	NaN
300	32262	32262	32262	4.1693e-06	7.5915e-07	1.4256	0.0042502	NaN	NaN
301	32244	32244	32244	4.1269e-06	8.0685e-07	1.4256	0.0042502	NaN	NaN
302	32226	32226	32226	4.083e-06	8.7469e-07	1.4256	0.0042502	NaN	NaN
303	32209	32209	32209	4.0379e-06	9.6549e-07	1.4256	0.0042502	NaN	NaN
304	32191	32191	32191	3.9916e-06	1.0819e-06	1.4256	0.0042502	NaN	NaN
305	32173	32173	32173	3.9443e-06	1.2257e-06	1.4256	0.0042502	NaN	NaN
306	32155	32155	32155	3.8962e-06	1.3989e-06	1.4256	0.0042502	NaN	NaN
307	32138	32138	32138	3.8475e-06	1.6029e-06	1.4256	0.0042502	NaN	NaN
308	32120	32120	32120	3.7983e-06	1.8397e-06	1.4256	0.0042502	NaN	NaN
309	32102	32102	32102	3.7489e-06	2.1111e-06	1.4256	0.0042502	NaN	NaN
310	32085	32085	32085	3.6993e-06	2.4196e-06	1.4256	0.0042502	NaN	NaN
311	32067	32067	32067	3.6499e-06	2.7677e-06	1.4256	0.0042502	NaN	NaN
312	32050	32050	32050	3.6007e-06	3.1583e-06	1.4256	0.0042502	NaN	NaN
313	32032	32032	32032	3.5519e-06	3.5942e-06	1.4256	0.0042502	NaN	NaN
314	32015	32015	32015	3.5039e-06	4.079e-06	1.4256	0.0042502	NaN	NaN
315	31997	31997	31997	3.4567e-06	4.6164e-06	1.4256	0.0042502	NaN	NaN
316	31980	31980	31980	3.4106e-06	5.2102e-06	1.4256	0.0042502	NaN	NaN
317	31963	31963	31963	3.3657e-06	5.8646e-06	1.4256	0.0042502	NaN	NaN
318	31945	31945	31945	3.3222e-06	6.5841e-06	1.4256	0.0042502	NaN	NaN
319	31928	31928	31928	3.2804e-06	7.3733e-06	1.4256	0.0042502	NaN	NaN
320	31911	31911	31911	3.2405e-06	8.2375e-06	1.4256	0.0042502	NaN	NaN
321	31894	31894	31894	3.2025e-06	9.1818e-06	1.4256	0.0042502	NaN	NaN
322	31876	31876	31876	3.1666e-06	1.0212e-05	1.4256	0.0042502	NaN	NaN
323	31859	31859	31859	3.1331e-06	1.1334e-05	1.4256	0.0042502	NaN	NaN
324	31842	31842	31842	3.1019e-06	1.2554e-05	1.4256	0.0042502	NaN	NaN
325	31825	31825	31825	3.0734e-06	1.3878e-05	1.4256	0.0042502	NaN	NaN
326	31808	31808	31808	3.0476e-06	1.5314e-05	1.4256	0.0042502	NaN	NaN
327	31791	31791	31791	3.0246e-06	1.6869e-05	1.4256	0.0042502	NaN	NaN
328	31774	31774	31774	3.0046e-06	1.8551e-05	1.4256	0.0042502	NaN	NaN
329	31757	31757	31757	2.9875e-06	2.0367e-05	1.4256	0.0042502	NaN	NaN
330	31740	31740	31740	2.9735e-06	2.2327e-05	1.4256	0.0042502	NaN	NaN
331	31723	31723	31723	2.9624e-06	2.4439e-05	1.4256	0.0042502	NaN	NaN
332	31706	31706	31706	2.9544e-06	2.6712e-05	1.4256	0.0042502	NaN	NaN
333	31689	31689	31689	2.9494e-06	2.9157e-05	1.4256	0.0042502	NaN	NaN
334	31672	31672	31672	2.9474e-06	3.1783e-05	1.4256	0.0042502	NaN	NaN
335	31655	31655	31655	2.9484e-06	3.4601e-05	1.4256	0.0042502	NaN	NaN
336	31639	31639	31639	2.9522e-06	3.7623e-05	1.4256	0.0042502	NaN	NaN
337	31622	31622	31622	2.9588e-06	4.086e-05	1.4256	0.0042502	NaN	NaN
338	31605	31605	31605	2.9681e-06	4.4324e-05	1.4256	0.0042502	NaN	NaN
339	31588	31588	31588	2.9799e-06	4.8029e-05	1.4256	0.0042502	NaN	NaN
340	31572	31572	31572	2.9941e-06	5.1987e-05	1.4256	0.0042502	NaN	NaN
341	31555	31555	31555	3.0105e-06	5.6212e-05	1.4256	0.0042502	NaN	NaN
342	31538	31538	31538	3.029e-06	6.072e-05	1.4256	0.0042502	NaN	NaN
343	31522	31522	31522	3.0494e-06	6.5525e-05	1.4256	0.0042502	NaN	NaN
344	31505	31505	31505	3.0717e-06	7.0643e-05	1.4256	0.0042502	NaN	NaN
345	31489	31489	31489	3.0955e-06	7.609e-05	1.4256	0.0042502	NaN	NaN
346	31472	31472	31472	3.1208e-06	8.1883e-05	1.4256	0.0042502	NaN	NaN
347	31456	31456	31456	3.1473e-06	8.8041e-05	1.4256	0.0042502	NaN	NaN
348	31439	31439	31439	3.1748e-06	9.4582e-05	1.4256	0.0042502	NaN	NaN
349	31423	31423	31423	3.2033e-06	0.00010152	1.4256	0.0042502	NaN	NaN
350	31406	31406	31406	3.2326e-06	0.00010889	1.4256	0.0042502	NaN	NaN
351	31390	31390	31390	3.2624e-06	0.0001167	1.4256	0.0042502	NaN	NaN
352	31374	31374	31374	3.2926e-06	0.00012497	1.4256	0.0042502	NaN	NaN
353	31357	31357	31357	3.3233e-06	0.00013372	1.4256	0.0042502	NaN	NaN
354	31341	31341	31341	3.3539e-06	0.00014299	1.4256	0.0042502	NaN	NaN
355	31325	31325	31325	3.3846e-06	0.00015279	1.4256	0.0042502	NaN	NaN
356	31308	31308	31308	3.4152e-06	0.00016315	1.4256	0.0042502	NaN	NaN
357	31292	31292	31292	3.4455e-06	0.00017409	1.4256	0.0042502	NaN	NaN
358	31276	31276	31276	3.4755e-06	0.00018565	1.4256	0.0042502	NaN	NaN
359	31260	31260	31260	3.5049e-06	0.00019784	1.4256	0.0042502	NaN	NaN
360	31244	31244	31244	3.5338e-06	0.0002107	1.4256	0.0042502	NaN	NaN
361	31228	31228	31228	3.562e-06	0.00022425	1.4256	0.0042502	NaN	NaN
362	31212	31212	31212	3.5894e-06	0.00023853	1.4256	0.0042502	NaN	NaN
363	31195	31195	31195	3.6159e-06	0.00025357	1.4256	0.0042502	NaN	NaN
364	31179	31179	31179	3.6415e-06	0.0002694	1.4256	0.0042502	NaN	NaN
365	31163	31163	31163	3.666e-06	0.00028606	1.4256	0.0042502	NaN	NaN
366	31147	31147	31147	3.6895e-06	0.00030357	1.4256	0.0042502	NaN	NaN
367	31131	31131	31131	3.7118e-06	0.00032198	1.4256	0.0042502	NaN	NaN
368	31116	31116	31116	3.7329e-06	0.00034132	1.4256	0.0042502	NaN	NaN
369	31100	31100	31100	3.7527e-06	0.00036163	1.4256	0.0042502	NaN	NaN
370	31084	31084	31084	3.7712e-06	0.00038295	1.4256	0.0042502	NaN	NaN
371	31068	31068	31068	3.7883e-06	0.00040532	1.4256	0.0042502	NaN	NaN
372	31052	31052	31052	3.8041e-06	0.00042877	1.4256	0.0042502	NaN	NaN
373	31036	31036	31036	3.8184e-06	0.00045337	1.4256	0.0042502	NaN	NaN
374	31020	31020	31020	3.8312e-06	0.00047914	1.4256	0.0042502	NaN	NaN
375	31005	31005	31005	3.8424e-06	0.00050613	1.4256	0.0042502	NaN	NaN
376	30989	30989	30989	3.8523e-06	0.00053439	1.4256	0.0042502	NaN	NaN
377	30973	30973	30973	3.8606e-06	0.00056398	1.4256	0.0042502	NaN	NaN
378	30958	30958	30958	3.8673e-06	0.00059493	1.4256	0.0042502	NaN	NaN
379	30942	30942	30942	3.8725e-06	0.00062729	1.4256	0.0042502	NaN	NaN
380	30926	30926	30926	3.8761e-06	0.00066113	1.4256	0.0042502	NaN	NaN
381	30911	30911	30911	3.878e-06	0.00069649	1.4256	0.0042502	NaN	NaN
382	30895	30895	30895	3.8785e-06	0.00073343	1.4256	0.0042502	NaN	NaN
383	30879	30879	30879	3.8773e-06	0.00077201	1.4256	0.0042502	NaN	NaN
384	30864	30864	30864	3.8746e-06	0.00081228	1.4256	0.0042502	NaN	NaN
385	30848	30848	30848	3.8702e-06	0.0008543	1.4256	0.0042502	NaN	NaN
386	30833	30833	30833	3.8644e-06	0.00089814	1.4256	0.0042502	NaN	NaN
387	30817	30817	30817	3.857e-06	0.00094385	1.4256	0.0042502	NaN	NaN
388	30802	30802	30802	3.848e-06	0.0009915	1.4256	0.0042502	NaN	NaN
389	30787	30787	30787	3.8376e-06	0.0010412	1.4256	0.0042502	NaN	NaN
390	30771	30771	30771	3.8256e-06	0.0010929	1.4256	0.0042502	NaN	NaN
391	30756	30756	30756	3.8122e-06	0.0011468	1.4256	0.0042502	NaN	NaN
392	30740	30740	30740	3.7973e-06	0.0012029	1.4256	0.0042502	NaN	NaN
393	30725	30725	30725	3.781e-06	0.0012612	1.4256	0.0042502	NaN	NaN
394	30710	30710	30710	3.7634e-06	0.001322	1.4256	0.0042502	NaN	NaN
395	30694	30694	30694	3.7444e-06	0.0013851	1.4256	0.0042502	NaN	NaN
396	30679	30679	30679	3.7241e-06	0.0014508	1.4256	0.0042502	NaN	NaN
397	30664	30664	30664	3.7025e-06	0.0015191	1.4256	0.0042502	NaN	NaN
398	30649	30649	30649	3.6795e-06	0.00159	1.4256	0.0042502	NaN	NaN
399	30633	30633	30633	3.6555e-06	0.0016638	1.4256	0.0042502	NaN	NaN
400	30618	30618	30618	3.6303e-06	0.0017403	1.4256	0.0042502	NaN	NaN
401	30603	30603	30603	3.604e-06	0.0018198	1.4256	0.0042502	NaN	NaN
402	30588	30588	30588	3.5766e-06	0.0019023	1.4256	0.0042502	NaN	NaN
403	30573	30573	30573	3.5482e-06	0.0019879	1.4256	0.0042502	NaN	NaN
404	30558	30558	30558	3.5188e-06	0.0020767	1.4256	0.0042502	NaN	NaN
405	30543	30543	30543	3.4886e-06	0.0021688	1.4256	0.0042502	NaN	NaN
406	30528	30528	30528	3.4575e-06	0.0022643	1.4256	0.0042502	NaN	NaN
407	30513	30513	30513	3.4256e-06	0.0023632	1.4256	0.0042502	NaN	NaN
408	30498	30498	30498	3.3929e-06	0.0024658	1.4256	0.0042502	NaN	NaN
409	30483	30483	30483	3.3596e-06	0.002572	1.4256	0.0042502	NaN	NaN
410	30468	30468	30468	3.3256e-06	0.0026821	1.4256	0.0042502	NaN	NaN
411	30453	30453	30453	3.2911e-06	0.0027961	1.4256	0.0042502	NaN	NaN
412	30438	30438	30438	3.2562e-06	0.002914	1.4256	0.0042502	NaN	NaN
413	30423	30423	30423	3.2208e-06	0.0030361	1.4256	0.0042502	NaN	NaN
414	30408	30408	30408	3.1851e-06	0.0031624	1.4256	0.0042502	NaN	NaN
415	30393	30393	30393	3.1491e-06	0.0032931	1.4256	0.0042502	NaN	NaN
416	30378	30378	30378	3.1129e-06	0.0034282	1.4256	0.0042502	NaN	NaN
417	30363	30363	30363	3.0767e-06	0.003568	1.4256	0.0042502	NaN	NaN
418	30349	30349	30349	3.0403e-06	0.0037124	1.4256	0.0042502	NaN	NaN
419	30334	30334	30334	3.004e-06	0.0038617	1.4256	0.0042502	NaN	NaN
420	30319	30319	30319	2.9679e-06	0.0040159	1.4256	0.0042502	NaN	NaN
421	30304	30304	30304	2.9319e-06	0.0041752	1.4256	0.0042502	NaN	NaN
422	30290	30290	30290	2.8962e-06	0.0043397	1.4256	0.0042502	NaN	NaN
423	30275	30275	30275	2.8609e-06	0.0045096	1.4256	0.0042502	NaN	NaN
424	30260	30260	30260	2.8261e-06	0.004685	1.4256	0.0042502	NaN	NaN
425	30246	30246	30246	2.7919e-06	0.004866	1.4256	0.0042502	NaN	NaN
426	30231	30231	30231	2.7582e-06	0.0050527	1.4256	0.0042502	NaN	NaN
427	30216	30216	30216	2.7253e-06	0.0052454	1.4256	0.0042502	NaN	NaN
428	30202	30202	30202	2.6932e-06	0.0054441	1.4256	0.0042502	NaN	NaN
429	30187	30187	30187	2.6619e-06	0.005649	1.4256	0.0042502	NaN	NaN
430	30173	30173	30173	2.6317e-06	0.0058602	1.4256	0.0042502	NaN	NaN
431	30158	30158	30158	2.6025e-06	0.006078	1.4256	0.0042502	NaN	NaN
432	30144	30144	30144	2.5745e-06	0.0063024	1.4256	0.0042502	NaN	NaN
433	30129	30129	30129	2.5476e-06	0.0065336	1.4256	0.0042502	NaN	NaN
434	30115	30115	30115	2.5222e-06	0.0067718	1.4256	0.0042502	NaN	NaN
435	30100	30100	30100	2.498e-06	0.0070171	1.4256	0.0042502	NaN	NaN
436	30086	30086	30086	2.4754e-06	0.0072697	1.4256	0.0042502	NaN	NaN
437	30071	30071	30071	2.4542e-06	0.0075298	1.4256	0.0042502	NaN	NaN
438	30057	30057	30057	2.4346e-06	0.0077975	1.4256	0.0042502	NaN	NaN
439	30043	30043	30043	2.4167e-06	0.008073	1.4256	0.0042502	NaN	NaN
440	30028	30028	30028	2.4004e-06	0.0083565	1.4256	0.0042502	NaN	NaN
441	30014	30014	30014	2.3858e-06	0.0086482	1.4256	0.0042502	NaN	NaN
442	29999	29999	29999	2.373e-06	0.0089481	1.4256	0.0042502	NaN	NaN
443	29985	29985	29985	2.3619e-06	0.0092566	1.4256	0.0042502	NaN	NaN
444	29971	29971	29971	2.3527e-06	0.0095738	1.4256	0.0042502	NaN	NaN
445	29957	29957	29957	2.3453e-06	0.0098999	1.4256	0.0042502	NaN	NaN
446	29942	29942	29942	2.3395e-06	0.010235	1.4256	0.0042502	NaN	NaN
447	29928	29928	29928	2.3358e-06	0.01058	1.4256	0.0042502	NaN	NaN
448	29914	29914	29914	2.3337e-06	0.010933	1.4256	0.0042502	NaN	NaN
449	29900	29900	29900	2.3333e-06	0.011297	1.4256	0.0042502	NaN	NaN
450	29886	29886	29886	2.3348e-06	0.011671	1.4256	0.0042502	NaN	NaN
451	29871	29871	29871	2.3378e-06	0.012054	1.4256	0.0042502	NaN	NaN
452	29857	29857	29857	2.3424e-06	0.012448	1.4256	0.0042502	NaN	NaN
453	29843	29843	29843	2.3488e-06	0.012852	1.4256	0.0042502	NaN	NaN
454	29829	29829	29829	2.3566e-06	0.013267	1.4256	0.0042502	NaN	NaN
455	29815	29815	29815	2.3658e-06	0.013693	1.4256	0.0042502	NaN	NaN
456	29801	29801	29801	2.3765e-06	0.01413	1.4256	0.0042502	NaN	NaN
457	29787	29787	29787	2.3885e-06	0.014579	1.4256	0.0042502	NaN	NaN
458	29773	29773	29773	2.4017e-06	0.015039	1.4256	0.0042502	NaN	NaN
459	29759	29759	29759	2.416e-06	0.01551	1.4256	0.0042502	NaN	NaN
460	29745	29745	29745	2.4315e-06	0.015994	1.4256	0.0042502	NaN	NaN
461	29731	29731	29731	2.448e-06	0.01649	1.4256	0.0042502	NaN	NaN
462	29717	29717	29717	2.4653e-06	0.016999	1.4256	0.0042502	NaN	NaN
463	29703	29703	29703	2.4834e-06	0.01752	1.4256	0.0042502	NaN	NaN
464	29689	29689	29689	2.5024e-06	0.018054	1.4256	0.0042502	NaN	NaN
465	29675	29675	29675	2.522e-06	0.018602	1.4256	0.0042502	NaN	NaN
466	29661	29661	29661	2.5422e-06	0.019163	1.4256	0.0042502	NaN	NaN
467	29647	29647	29647	2.5629e-06	0.019737	1.4256	0.0042502	NaN	NaN
468	29634	29634	29634	2.5839e-06	0.020326	1.4256	0.0042502	NaN	NaN
469	29620	29620	29620	2.6054e-06	0.020929	1.4256	0.0042502	NaN	NaN
470	29606	29606	29606	2.6271e-06	0.021546	1.4256	0.0042502	NaN	NaN
471	29592	29592	29592	2.6489e-06	0.022178	1.4256	0.0042502	NaN	NaN
472	29578	29578	29578	2.6709e-06	0.022825	1.4256	0.0042502	NaN	NaN
473	29565	29565	29565	2.693e-06	0.023487	1.4256	0.0042502	NaN	NaN
474	29551	29551	29551	2.715e-06	0.024165	1.4256	0.0042502	NaN	NaN
475	29537	29537	29537	2.737e-06	0.024859	1.4256	0.0042502	NaN	NaN
476	29523	29523	29523	2.7589e-06	0.025568	1.4256	0.0042502	NaN	NaN
477	29510	29510	29510	2.7805e-06	0.026294	1.4256	0.0042502	NaN	NaN
478	29496	29496	29496	2.8019e-06	0.027037	1.4256	0.0042502	NaN	NaN
479	29482	29482	29482	2.823e-06	0.027796	1.4256	0.0042502	NaN	NaN
480	29469	29469	29469	2.8438e-06	0.028573	1.4256	0.0042502	NaN	NaN
481	29455	29455	29455	2.8642e-06	0.029367	1.4256	0.0042502	NaN	NaN
482	29442	29442	29441	2.8842e-06	0.030179	1.4256	0.0042502	NaN	NaN
483	29428	29428	29428	2.9037e-06	0.031009	1.4256	0.0042502	NaN	NaN
484	29414	29414	29414	2.9226e-06	0.031858	1.4256	0.0042502	NaN	NaN
485	29401	29401	29401	2.9409e-06	0.032725	1.4256	0.0042502	NaN	NaN
486	29387	29387	29387	2.9587e-06	0.033611	1.4256	0.0042502	NaN	NaN
487	29374	29374	29374	2.9758e-06	0.034516	1.4256	0.0042502	NaN	NaN
488	29360	29360	29360	2.9923e-06	0.035441	1.4256	0.0042502	NaN	NaN
489	29347	29347	29347	3.0081e-06	0.036386	1.4256	0.0042502	NaN	NaN
490	29333	29333	29333	3.0233e-06	0.037351	1.4256	0.0042502	NaN	NaN
491	29320	29320	29320	3.0376e-06	0.038336	1.4256	0.0042502	NaN	NaN
492	29306	29306	29306	3.0512e-06	0.039343	1.4256	0.0042502	NaN	NaN
493	29293	29293	29293	3.064e-06	0.04037	1.4256	0.0042502	NaN	NaN
494	29279	29279	29279	3.076e-06	0.041419	1.4256	0.0042502	NaN	NaN
495	29266	29266	29266	3.0873e-06	0.04249	1.4256	0.0042502	NaN	NaN
496	29253	29253	29253	3.0976e-06	0.043583	1.4256	0.0042502	NaN	NaN
497	29239	29239	29239	3.1071e-06	0.044698	1.4256	0.0042502	NaN	NaN
498	29226	29226	29226	3.1157e-06	0.045836	1.4256	0.0042502	NaN	NaN
499	29213	29213	29213	3.1235e-06	0.046998	1.4256	0.0042502	NaN	NaN
500	29199	29199	29199	3.1304e-06	0.048183	1.4256	0.0042502	NaN	NaN
501	29186	29186	29186	3.1364e-06	0.049392	1.4256	0.0042502	NaN	NaN
502	29173	29173	29173	3.1416e-06	0.050625	1.4256	0.0042502	NaN	NaN
503	29160	29160	29159	3.1458e-06	0.051882	1.4256	0.0042502	NaN	NaN
504	29146	29146	29146	3.149e-06	0.053165	1.4256	0.0042502	NaN	NaN
505	29133	29133	29133	3.1515e-06	0.054472	1.4256	0.0042502	NaN	NaN
506	29120	29120	29120	3.1529e-06	0.055806	1.4256	0.0042502	NaN	NaN
507	29107	29107	29107	3.1535e-06	0.057165	1.4256	0.0042502	NaN	NaN
508	29093	29093	29093	3.1532e-06	0.058551	1.4256	0.0042502	NaN	NaN
509	29080	29080	29080	3.152e-06	0.059963	1.4256	0.0042502	NaN	NaN
510	29067	29067	29067	3.1499e-06	0.061402	1.4256	0.0042502	NaN	NaN
511	29054	29054	29054	3.1468e-06	0.062869	1.4256	0.0042502	NaN	NaN
512	29041	29041	29041	3.1429e-06	0.064364	1.4256	0.0042502	NaN	NaN
513	29028	29028	29028	3.1381e-06	0.065887	1.4256	0.0042502	NaN	NaN
514	29015	29015	29014	3.1324e-06	0.067439	1.4256	0.0042502	NaN	NaN
515	29001	29001	29001	3.1259e-06	0.069019	1.4256	0.0042502	NaN	NaN
516	28988	28988	28988	3.1185e-06	0.070629	1.4256	0.0042502	NaN	NaN
517	28975	28975	28975	3.1103e-06	0.072269	1.4256	0.0042502	NaN	NaN
518	28962	28962	28962	3.1012e-06	0.073939	1.4256	0.0042502	NaN	NaN
519	28949	28949	28949	3.0913e-06	0.075639	1.4256	0.0042502	NaN	NaN
520	28936	28936	28936	3.0806e-06	0.077371	1.4256	0.0042502	NaN	NaN
521	28923	28923	28923	3.0692e-06	0.079134	1.4256	0.0042502	NaN	NaN
522	28910	28910	28910	3.0569e-06	0.080928	1.4256	0.0042502	NaN	NaN
523	28897	28897	28897	3.0439e-06	0.082755	1.4256	0.0042502	NaN	NaN
524	28884	28884	28884	3.0301e-06	0.084614	1.4256	0.0042502	NaN	NaN
525	28871	28871	28871	3.0157e-06	0.086507	1.4256	0.0042502	NaN	NaN
526	28859	28859	28858	3.0004e-06	0.088432	1.4256	0.0042502	NaN	NaN
527	28846	28846	28846	2.9846e-06	0.090392	1.4256	0.0042502	NaN	NaN
528	28833	28833	28833	2.9681e-06	0.092386	1.4256	0.0042502	NaN	NaN
529	28820	28820	28820	2.951e-06	0.094414	1.4256	0.0042502	NaN	NaN
530	28807	28807	28807	2.9331e-06	0.096478	1.4256	0.0042502	NaN	NaN
531	28794	28794	28794	2.9148e-06	0.098577	1.4256	0.0042502	NaN	NaN
532	28781	28781	28781	2.8958e-06	0.10071	1.4256	0.0042502	NaN	NaN
533	28768	28768	28768	2.8764e-06	0.10288	1.4256	0.0042502	NaN	NaN
534	28756	28756	28756	2.8563e-06	0.10509	1.4256	0.0042502	NaN	NaN
535	28743	28743	28743	2.8359e-06	0.10734	1.4256	0.0042502	NaN	NaN
536	28730	28730	28730	2.8149e-06	0.10962	1.4256	0.0042502	NaN	NaN
537	28717	28717	28717	2.7935e-06	0.11194	1.4256	0.0042502	NaN	NaN
538	28705	28705	28704	2.7717e-06	0.1143	1.4256	0.0042502	NaN	NaN
539	28692	28692	28692	2.7495e-06	0.1167	1.4256	0.0042502	NaN	NaN
540	28679	28679	28679	2.7269e-06	0.11914	1.4256	0.0042502	NaN	NaN
541	28666	28666	28666	2.7041e-06	0.12162	1.4256	0.0042502	NaN	NaN
542	28654	28654	28654	2.681e-06	0.12414	1.4256	0.0042502	NaN	NaN
543	28641	28641	28641	2.6577e-06	0.1267	1.4256	0.0042502	NaN	NaN
544	28628	28628	28628	2.6341e-06	0.1293	1.4256	0.0042502	NaN	NaN
545	28616	28616	28616	2.6103e-06	0.13194	1.4256	0.0042502	NaN	NaN
546	28603	28603	28603	2.5863e-06	0.13463	1.4256	0.0042502	NaN	NaN
547	28591	28591	28590	2.5623e-06	0.13735	1.4256	0.0042502	NaN	NaN
548	28578	28578	28578	2.5382e-06	0.14013	1.4256	0.0042502	NaN	NaN
549	28565	28565	28565	2.514e-06	0.14294	1.4256	0.0042502	NaN	NaN
550	28553	28553	28553	2.4899e-06	0.1458	1.4256	0.0042502	NaN	NaN
551	28540	28540	28540	2.4658e-06	0.1487	1.4256	0.0042502	NaN	NaN
552	28528	28528	28527	2.4417e-06	0.15165	1.4256	0.0042502	NaN	NaN
553	28515	28515	28515	2.4178e-06	0.15465	1.4256	0.0042502	NaN	NaN
554	28503	28503	28502	2.394e-06	0.15769	1.4256	0.0042502	NaN	NaN
555	28490	28490	28490	2.3704e-06	0.16077	1.4256	0.0042502	NaN	NaN
556	28478	28478	28477	2.3471e-06	0.16391	1.4256	0.0042502	NaN	NaN
557	28465	28465	28465	2.3239e-06	0.16709	1.4256	0.0042502	NaN	NaN
558	28453	28453	28452	2.3012e-06	0.17032	1.4256	0.0042502	NaN	NaN
559	28440	28440	28440	2.2788e-06	0.1736	1.4256	0.0042502	NaN	NaN
560	28428	28428	28428	2.2568e-06	0.17693	1.4256	0.0042502	NaN	NaN
561	28415	28415	28415	2.2352e-06	0.1803	1.4256	0.0042502	NaN	NaN
562	28403	28403	28403	2.2141e-06	0.18373	1.4256	0.0042502	NaN	NaN
563	28390	28390	28390	2.1936e-06	0.18721	1.4256	0.0042502	NaN	NaN
564	28378	28378	28378	2.1735e-06	0.19074	1.4256	0.0042502	NaN	NaN
565	28366	28366	28365	2.1541e-06	0.19432	1.4256	0.0042502	NaN	NaN
566	28353	28353	28353	2.1352e-06	0.19795	1.4256	0.0042502	NaN	NaN
567	28341	28341	28341	2.1172e-06	0.20164	1.4256	0.0042502	NaN	NaN
568	28329	28329	28328	2.0998e-06	0.20537	1.4256	0.0042502	NaN	NaN
569	28316	28316	28316	2.0831e-06	0.20917	1.4256	0.0042502	NaN	NaN
570	28304	28304	28304	2.0671e-06	0.21301	1.4256	0.0042502	NaN	NaN
571	28292	28292	28291	2.0521e-06	0.21691	1.4256	0.0042502	NaN	NaN
572	28279	28279	28279	2.0379e-06	0.22087	1.4256	0.0042502	NaN	NaN
573	28267	28267	28267	2.0246e-06	0.22488	1.4256	0.0042502	NaN	NaN
574	28255	28255	28255	2.0121e-06	0.22895	1.4256	0.0042502	NaN	NaN
575	28243	28243	28242	2.0005e-06	0.23307	1.4256	0.0042502	NaN	NaN
576	28230	28230	28230	1.9899e-06	0.23726	1.4256	0.0042502	NaN	NaN
577	28218	28218	28218	1.9803e-06	0.2415	1.4256	0.0042502	NaN	NaN
578	28206	28206	28206	1.9717e-06	0.24579	1.4256	0.0042502	NaN	NaN
579	28194	28194	28193	1.964e-06	0.25015	1.4256	0.0042502	NaN	NaN
580	28182	28182	28181	1.9574e-06	0.25457	1.4256	0.0042502	NaN	NaN
581	28169	28169	28169	1.9516e-06	0.25905	1.4256	0.0042502	NaN	NaN
582	28157	28157	28157	1.9471e-06	0.26358	1.4256	0.0042502	NaN	NaN
583	28145	28145	28145	1.9434e-06	0.26818	1.4256	0.0042502	NaN	NaN
584	28133	28133	28133	1.9408e-06	0.27284	1.4256	0.0042502	NaN	NaN
585	28121	28121	28121	1.9392e-06	0.27757	1.4256	0.0042502	NaN	NaN
586	28109	28109	28108	1.9385e-06	0.28235	1.4256	0.0042502	NaN	NaN
587	28097	28097	28096	1.9389e-06	0.2872	1.4256	0.0042502	NaN	NaN
588	28085	28085	28084	1.9402e-06	0.29211	1.4256	0.0042502	NaN	NaN
589	28072	28072	28072	1.9425e-06	0.29709	1.4256	0.0042502	NaN	NaN
590	28060	28060	28060	1.9457e-06	0.30213	1.4256	0.0042502	NaN	NaN
591	28048	28048	28048	1.9498e-06	0.30724	1.4256	0.0042502	NaN	NaN
592	28036	28036	28036	1.9548e-06	0.31242	1.4256	0.0042502	NaN	NaN
593	28024	28024	28024	1.9606e-06	0.31766	1.4256	0.0042502	NaN	NaN
594	28012	28012	28012	1.9673e-06	0.32297	1.4256	0.0042502	NaN	NaN
595	28000	28000	28000	1.9747e-06	0.32834	1.4256	0.0042502	NaN	NaN
596	27988	27988	27988	1.9829e-06	0.33379	1.4256	0.0042502	NaN	NaN
597	27976	27976	27976	1.9919e-06	0.3393	1.4256	0.0042502	NaN	NaN
598	27964	27964	27964	2.0015e-06	0.34488	1.4256	0.0042502	NaN	NaN
599	27952	27952	27952	2.0117e-06	0.35054	1.4256	0.0042502	NaN	NaN
600	27940	27940	27940	2.0227e-06	0.35626	1.4256	0.0042502	NaN	NaN
601	27929	27929	27928	2.0341e-06	0.36206	1.4256	0.0042502	NaN	NaN
602	27917	27917	27916	2.0461e-06	0.36792	1.4256	0.0042502	NaN	NaN
603	27905	27905	27904	2.0586e-06	0.37386	1.4256	0.0042502	NaN	NaN
604	27893	27893	27892	2.0716e-06	0.37988	1.4256	0.0042502	NaN	NaN
605	27881	27881	27881	2.0849e-06	0.38596	1.4256	0.0042502	NaN	NaN
606	27869	27869	27869	2.0988e-06	0.39212	1.4256	0.0042502	NaN	NaN
607	27857	27857	27857	2.1129e-06	0.39836	1.4256	0.0042502	NaN	NaN
608	27845	27845	27845	2.1273e-06	0.40467	1.4256	0.0042502	NaN	NaN
609	27834	27834	27833	2.142e-06	0.41106	1.4256	0.0042502	NaN	NaN
610	27822	27822	27821	2.157e-06	0.41752	1.4256	0.0042502	NaN	NaN
611	27810	27810	27809	2.1722e-06	0.42406	1.4256	0.0042502	NaN	NaN
612	27798	27798	27798	2.1876e-06	0.43068	1.4256	0.0042502	NaN	NaN
613	27786	27786	27786	2.2031e-06	0.43738	1.4256	0.0042502	NaN	NaN
614	27775	27775	27774	2.2186e-06	0.44415	1.4256	0.0042502	NaN	NaN
615	27763	27763	27762	2.2343e-06	0.45101	1.4256	0.0042502	NaN	NaN
616	27751	27751	27751	2.25e-06	0.45794	1.4256	0.0042502	NaN	NaN
617	27739	27739	27739	2.2658e-06	0.46496	1.4256	0.0042502	NaN	NaN
618	27728	27728	27727	2.2814e-06	0.47206	1.4256	0.0042502	NaN	NaN
619	27716	27716	27715	2.2971e-06	0.47924	1.4256	0.0042502	NaN	NaN
620	27704	27704	27704	2.3127e-06	0.4865	1.4256	0.0042502	NaN	NaN
621	27692	27692	27692	2.3282e-06	0.49385	1.4256	0.0042502	NaN	NaN
622	27681	27681	27680	2.3436e-06	0.50128	1.4256	0.0042502	NaN	NaN
623	27669	27669	27669	2.3589e-06	0.50879	1.4256	0.0042502	NaN	NaN
624	27657	27657	27657	2.374e-06	0.51639	1.4256	0.0042502	NaN	NaN
625	27646	27646	27645	2.3889e-06	0.52407	1.4256	0.0042502	NaN	NaN
626	27634	27634	27634	2.4036e-06	0.53184	1.4256	0.0042502	NaN	NaN
627	27623	27623	27622	2.4182e-06	0.5397	1.4256	0.0042502	NaN	NaN
628	27611	27611	27610	2.4324e-06	0.54765	1.4256	0.0042502	NaN	NaN
629	27599	27599	27599	2.4464e-06	0.55568	1.4256	0.0042502	NaN	NaN
630	27588	27588	27587	2.4601e-06	0.5638	1.4256	0.0042502	NaN	NaN
631	27576	27576	27576	2.4735e-06	0.57201	1.4256	0.0042502	NaN	NaN
632	27565	27565	27564	2.4866e-06	0.58031	1.4256	0.0042502	NaN	NaN
633	27553	27553	27552	2.4995e-06	0.5887	1.4256	0.0042502	NaN	NaN
634	27542	27542	27541	2.5119e-06	0.59719	1.4256	0.0042502	NaN	NaN
635	27530	27530	27529	2.524e-06	0.60576	1.4256	0.0042502	NaN	NaN
636	27518	27518	27518	2.5358e-06	0.61443	1.4256	0.0042502	NaN	NaN
637	27507	27507	27506	2.5471e-06	0.62319	1.4256	0.0042502	NaN	NaN
638	27495	27495	27495	2.558e-06	0.63204	1.4256	0.0042502	NaN	NaN
639	27484	27484	27483	2.5687e-06	0.64099	1.4256	0.0042502	NaN	NaN
640	27472	27472	27472	2.5789e-06	0.65003	1.4256	0.0042502	NaN	NaN
641	27461	27461	27460	2.5887e-06	0.65917	1.4256	0.0042502	NaN	NaN
642	27450	27450	27449	2.598e-06	0.6684	1.4256	0.0042502	NaN	NaN
643	27438	27438	27437	2.6069e-06	0.67774	1.4256	0.0042502	NaN	NaN
644	27427	27427	27426	2.6154e-06	0.68716	1.4256	0.0042502	NaN	NaN
645	27415	27415	27415	2.6234e-06	0.69669	1.4256	0.0042502	NaN	NaN
646	27404	27404	27403	2.6311e-06	0.70632	1.4256	0.0042502	NaN	NaN
647	27392	27392	27392	2.6382e-06	0.71604	1.4256	0.0042502	NaN	NaN
648	27381	27381	27380	2.6449e-06	0.72587	1.4256	0.0042502	NaN	NaN
649	27370	27370	27369	2.6512e-06	0.73579	1.4256	0.0042502	NaN	NaN
650	27358	27358	27358	2.657e-06	0.74582	1.4256	0.0042502	NaN	NaN
651	27347	27347	27346	2.6623e-06	0.75595	1.4256	0.0042502	NaN	NaN
652	27336	27336	27335	2.6671e-06	0.76618	1.4256	0.0042502	NaN	NaN
653	27324	27324	27323	2.6715e-06	0.77651	1.4256	0.0042502	NaN	NaN
654	27313	27313	27312	2.6755e-06	0.78695	1.4256	0.0042502	NaN	NaN
655	27302	27302	27301	2.6789e-06	0.79749	1.4256	0.0042502	NaN	NaN
656	27290	27290	27289	2.6819e-06	0.80814	1.4256	0.0042502	NaN	NaN
657	27279	27279	27278	2.6844e-06	0.81889	1.4256	0.0042502	NaN	NaN
658	27268	27268	27267	2.6864e-06	0.82975	1.4256	0.0042502	NaN	NaN
659	27256	27256	27256	2.688e-06	0.84071	1.4256	0.0042502	NaN	NaN
660	27245	27245	27244	2.6891e-06	0.85178	1.4256	0.0042502	NaN	NaN
661	27234	27234	27233	2.6896e-06	0.86297	1.4256	0.0042502	NaN	NaN
662	27223	27223	27222	2.6898e-06	0.87426	1.4256	0.0042502	NaN	NaN
663	27211	27211	27211	2.6895e-06	0.88566	1.4256	0.0042502	NaN	NaN
664	27200	27200	27199	2.6887e-06	0.89717	1.4256	0.0042502	NaN	NaN
665	27189	27189	27188	2.6876e-06	0.90879	1.4256	0.0042502	NaN	NaN
666	27178	27178	27177	2.6859e-06	0.92052	1.4256	0.0042502	NaN	NaN
667	27167	27167	27166	2.6837e-06	0.93236	1.4256	0.0042502	NaN	NaN
668	27155	27155	27154	2.6811e-06	0.94432	1.4256	0.0042502	NaN	NaN
669	27144	27144	27143	2.6781e-06	0.95639	1.4256	0.0042502	NaN	NaN
670	27133	27133	27132	2.6747e-06	0.96857	1.4256	0.0042502	NaN	NaN
671	27122	27122	27121	2.6708e-06	0.98087	1.4256	0.0042502	NaN	NaN
672	27111	27111	27110	2.6665e-06	0.99328	1.4256	0.0042502	NaN	NaN
673	27100	27100	27099	2.6616e-06	1.0058	1.4256	0.0042502	NaN	NaN
674	27089	27089	27088	2.6564e-06	1.0185	1.4256	0.0042502	NaN	NaN
675	27077	27077	27076	2.6509e-06	1.0312	1.4256	0.0042502	NaN	NaN
676	27066	27066	27065	2.6449e-06	1.0441	1.4256	0.0042502	NaN	NaN
677	27055	27055	27054	2.6385e-06	1.0571	1.4256	0.0042502	NaN	NaN
678	27044	27044	27043	2.6317e-06	1.0702	1.4256	0.0042502	NaN	NaN
679	27033	27033	27032	2.6245e-06	1.0835	1.4256	0.0042502	NaN	NaN
680	27022	27022	27021	2.6171e-06	1.0968	1.4256	0.0042502	NaN	NaN
681	27011	27011	27010	2.6091e-06	1.1103	1.4256	0.0042502	NaN	NaN
682	27000	27000	26999	2.6009e-06	1.1239	1.4256	0.0042502	NaN	NaN
683	26989	26989	26988	2.5922e-06	1.1376	1.4256	0.0042502	NaN	NaN
684	26978	26978	26977	2.5833e-06	1.1515	1.4256	0.0042502	NaN	NaN
685	26967	26967	26966	2.574e-06	1.1654	1.4256	0.0042502	NaN	NaN
686	26956	26956	26955	2.5644e-06	1.1795	1.4256	0.0042502	NaN	NaN
687	26945	26945	26944	2.5545e-06	1.1937	1.4256	0.0042502	NaN	NaN
688	26934	26934	26933	2.5441e-06	1.2081	1.4256	0.0042502	NaN	NaN
689	26923	26923	26922	2.5336e-06	1.2226	1.4256	0.0042502	NaN	NaN
690	26912	26912	26911	2.5227e-06	1.2372	1.4256	0.0042502	NaN	NaN
691	26901	26901	26900	2.5116e-06	1.2519	1.4256	0.0042502	NaN	NaN
692	26890	26890	26889	2.5002e-06	1.2667	1.4256	0.0042502	NaN	NaN
693	26879	26879	26878	2.4886e-06	1.2817	1.4256	0.0042502	NaN	NaN
694	26868	26868	26867	2.4766e-06	1.2968	1.4256	0.0042502	NaN	NaN
695	26857	26857	26856	2.4645e-06	1.3121	1.4256	0.0042502	NaN	NaN
696	26846	26846	26845	2.4521e-06	1.3274	1.4256	0.0042502	NaN	NaN
697	26836	26836	26834	2.4395e-06	1.3429	1.4256	0.0042502	NaN	NaN
698	26825	26825	26823	2.4266e-06	1.3586	1.4256	0.0042502	NaN	NaN
699	26814	26814	26812	2.4136e-06	1.3743	1.4256	0.0042502	NaN	NaN
700	26803	26803	26802	2.4005e-06	1.3902	1.4256	0.0042502	NaN	NaN
701	26792	26792	26791	2.387e-06	1.4063	1.4256	0.0042502	NaN	NaN
702	26781	26781	26780	2.3734e-06	1.4224	1.4256	0.0042502	NaN	NaN
703	26770	26770	26769	2.3598e-06	1.4387	1.4256	0.0042502	NaN	NaN
704	26760	26760	26758	2.3459e-06	1.4552	1.4256	0.0042502	NaN	NaN
705	26749	26749	26747	2.3319e-06	1.4718	1.4256	0.0042502	NaN	NaN
706	26738	26738	26736	2.3178e-06	1.4885	1.4256	0.0042502	NaN	NaN
707	26727	26727	26726	2.3036e-06	1.5053	1.4256	0.0042502	NaN	NaN
708	26716	26716	26715	2.2893e-06	1.5223	1.4256	0.0042502	NaN	NaN
709	26706	26706	26704	2.2749e-06	1.5394	1.4256	0.0042502	NaN	NaN
710	26695	26695	26693	2.2605e-06	1.5567	1.4256	0.0042502	NaN	NaN
711	26684	26684	26682	2.2459e-06	1.5741	1.4256	0.0042502	NaN	NaN
712	26673	26673	26672	2.2313e-06	1.5917	1.4256	0.0042502	NaN	NaN
713	26663	26663	26661	2.2168e-06	1.6094	1.4256	0.0042502	NaN	NaN
714	26652	26652	26650	2.2021e-06	1.6272	1.4256	0.0042502	NaN	NaN
715	26641	26641	26639	2.1875e-06	1.6452	1.4256	0.0042502	NaN	NaN
716	26630	26630	26629	2.1729e-06	1.6633	1.4256	0.0042502	NaN	NaN
717	26620	26620	26618	2.1583e-06	1.6815	1.4256	0.0042502	NaN	NaN
718	26609	26609	26607	2.1436e-06	1.6999	1.4256	0.0042502	NaN	NaN
719	26598	26598	26597	2.1291e-06	1.7185	1.4256	0.0042502	NaN	NaN
720	26588	26588	26586	2.1146e-06	1.7372	1.4256	0.0042502	NaN	NaN
721	26577	26577	26575	2.1002e-06	1.756	1.4256	0.0042502	NaN	NaN
722	26566	26566	26564	2.0858e-06	1.775	1.4256	0.0042502	NaN	NaN
723	26556	26556	26554	2.0715e-06	1.7942	1.4256	0.0042502	NaN	NaN
724	26545	26545	26543	2.0573e-06	1.8135	1.4256	0.0042502	NaN	NaN
725	26534	26534	26533	2.0433e-06	1.8329	1.4256	0.0042502	NaN	NaN
726	26524	26524	26522	2.0293e-06	1.8525	1.4256	0.0042502	NaN	NaN
727	26513	26513	26511	2.0155e-06	1.8722	1.4256	0.0042502	NaN	NaN
728	26502	26502	26501	2.0018e-06	1.8921	1.4256	0.0042502	NaN	NaN
729	26492	26492	26490	1.9884e-06	1.9121	1.4256	0.0042502	NaN	NaN
730	26481	26481	26479	1.975e-06	1.9323	1.4256	0.0042502	NaN	NaN
731	26471	26471	26469	1.9619e-06	1.9527	1.4256	0.0042502	NaN	NaN
732	26460	26460	26458	1.949e-06	1.9732	1.4256	0.0042502	NaN	NaN
733	26450	26450	26448	1.9362e-06	1.9938	1.4256	0.0042502	NaN	NaN
734	26439	26439	26437	1.9237e-06	2.0146	1.4256	0.0042502	NaN	NaN
735	26429	26429	26426	1.9114e-06	2.0356	1.4256	0.0042502	NaN	NaN
736	26418	26418	26416	1.8993e-06	2.0567	1.4256	0.0042502	NaN	NaN
737	26407	26407	26405	1.8875e-06	2.078	1.4256	0.0042502	NaN	NaN
738	26397	26397	26395	1.8759e-06	2.0994	1.4256	0.0042502	NaN	NaN
739	26386	26386	26384	1.8646e-06	2.121	1.4256	0.0042502	NaN	NaN
740	26376	26376	26374	1.8536e-06	2.1428	1.4256	0.0042502	NaN	NaN
741	26365	26365	26363	1.8429e-06	2.1647	1.4256	0.0042502	NaN	NaN
742	26355	26355	26353	1.8323e-06	2.1867	1.4256	0.0042502	NaN	NaN
743	26344	26344	26342	1.8223e-06	2.209	1.4256	0.0042502	NaN	NaN
744	26334	26334	26332	1.8124e-06	2.2313	1.4256	0.0042502	NaN	NaN
745	26324	26324	26321	1.8028e-06	2.2539	1.4256	0.0042502	NaN	NaN
746	26313	26313	26311	1.7936e-06	2.2766	1.4256	0.0042502	NaN	NaN
747	26303	26303	26300	1.7847e-06	2.2995	1.4256	0.0042502	NaN	NaN
748	26292	26292	26290	1.7761e-06	2.3225	1.4256	0.0042502	NaN	NaN
749	26282	26282	26280	1.7678e-06	2.3457	1.4256	0.0042502	NaN	NaN


==> errorplot_jac_200_60.dat <==
0	0	0	0	0	0	1.8229	6.8569	0.33927	0.16967
1	21686	21686	21686	0.0038178	1.0793e-05	1.8229	6.8569	0.33927	0.16967
2	21534	21534	21534	0.021651	4.3208e-05	1.8229	6.8569	0.33927	0.16967
3	21450	21450	21450	0.045589	0.00026669	1.8229	6.8569	0.33927	0.16967
4	21378	21378	21378	0.14236	0.00058103	1.8229	6.8569	0.33927	0.16967
5	21316	21316	21316	0.14263	0.002422	1.8229	6.8569	0.33927	0.16967
6	21262	21262	21262	0.10126	0.0021158	1.8229	6.8569	0.33927	0.16967
7	21211	21211	21211	0.07257	0.0066989	1.8229	6.8569	0.33927	0.16967
8	21166	21166	21166	0.070337	0.0032673	1.8229	6.8569	0.33927	0.16967
9	21122	21122	21122	0.10332	0.0041014	1.8229	6.8569	0.33927	0.16967
10	21082	21082	21082	0.07769	0.0013702	1.8229	6.8569	0.33927	0.16967
11	21043	21043	21043	0.085871	0.0038219	1.8229	6.8569	0.33927	0.16967
12	21007	21007	21007	0.082848	0.0018671	1.8229	6.8569	0.33927	0.16967
13	20971	20971	20971	0.052468	0.00038531	1.8229	6.8569	0.33927	0.16967
14	20939	20939	20939	0.067116	0.0018195	1.8229	6.8569	0.33927	0.16967
15	20905	20905	20905	0.026113	0.0023593	1.8229	6.8569	0.33927	0.16967
16	20875	20875	20875	0.044676	0.0014724	1.8229	6.8569	0.33927	0.16967
17	20844	20844	20844	0.0206	0.0022978	1.8229	6.8569	0.33927	0.16967
18	20816	20816	20816	0.030248	0.00095066	1.8229	6.8569	0.33927	0.16967
19	20786	20786	20786	0.024967	0.0011516	1.8229	6.8569	0.33927	0.16967
20	20760	20760	20760	0.032543	0.0014948	1.8229	6.8569	0.33927	0.16967
21	20732	20732	20732	0.026771	0.00037781	1.8229	6.8569	0.33927	0.16967
22	20706	20706	20706	0.041027	0.0019914	1.8229	6.8569	0.33927	0.16967
23	20680	20680	20680	0.025936	0.00092702	1.8229	6.8569	0.33927	0.16967
24	20656	20656	20656	0.046959	0.0018991	1.8229	6.8569	0.33927	0.16967
25	20630	20630	20630	0.024205	0.0010973	1.8229	6.8569	0.33927	0.16967
26	20607	20607	20607	0.048752	0.0013459	1.8229	6.8569	0.33927	0.16967
27	20582	20582	20582	0.022704	0.00090601	1.8229	6.8569	0.33927	0.16967
28	20560	20560	20560	0.046975	0.00072582	1.8229	6.8569	0.33927	0.16967
29	20537	20537	20537	0.021747	0.00059271	1.8229	6.8569	0.33927	0.16967
30	20515	20515	20515	0.042718	0.00079536	1.8229	6.8569	0.33927	0.16967
31	20492	20492	20492	0.021149	0.00042191	1.8229	6.8569	0.33927	0.16967
32	20472	20471	20472	0.037115	0.0012723	1.8229	6.8569	0.33927	0.16967
33	20450	20450	20450	0.020615	0.00047113	1.8229	6.8569	0.33927	0.16967
34	20429	20429	20429	0.031195	0.0015871	1.8229	6.8569	0.33927	0.16967
35	20408	20408	20408	0.019935	0.00052482	1.8229	6.8569	0.33927	0.16967
36	20388	20388	20388	0.025842	0.0016564	1.8229	6.8569	0.33927	0.16967
37	20368	20368	20368	0.019016	0.00050271	1.8229	6.8569	0.33927	0.16967
38	20349	20349	20349	0.021769	0.0015154	1.8229	6.8569	0.33927	0.16967
39	20329	20329	20329	0.017851	0.0004512	1.8229	6.8569	0.33927	0.16967
40	20310	20310	20310	0.019388	0.0012404	1.8229	6.8569	0.33927	0.16967
41	20291	20291	20291	0.016488	0.00045801	1.8229	6.8569	0.33927	0.16967
42	20272	20272	20272	0.018606	0.00093048	1.8229	6.8569	0.33927	0.16967
43	20254	20254	20254	0.015006	0.00054811	1.8229	6.8569	0.33927	0.16967
44	20236	20236	20236	0.018859	0.00070913	1.8229	6.8569	0.33927	0.16967
45	20217	20217	20217	0.013508	0.00066111	1.8229	6.8569	0.33927	0.16967
46	20200	20200	20200	0.0195	0.00068429	1.8229	6.8569	0.33927	0.16967
47	20182	20182	20182	0.012119	0.00074106	1.8229	6.8569	0.33927	0.16967
48	20165	20165	20165	0.020078	0.00080192	1.8229	6.8569	0.33927	0.16967
49	20147	20147	20147	0.010976	0.00076176	1.8229	6.8569	0.33927	0.16967
50	20130	20130	20130	0.020365	0.00093239	1.8229	6.8569	0.33927	0.16967
51	20113	20113	20113	0.010209	0.00071815	1.8229	6.8569	0.33927	0.16967
52	20097	20097	20097	0.020283	0.001012	1.8229	6.8569	0.33927	0.16967
53	20080	20080	20080	0.0099037	0.00061983	1.8229	6.8569	0.33927	0.16967
54	20064	20064	20064	0.019841	0.0010255	1.8229	6.8569	0.33927	0.16967
55	20047	20047	20047	0.010055	0.00048983	1.8229	6.8569	0.33927	0.16967
56	20031	20031	20031	0.01909	0.00097918	1.8229	6.8569	0.33927	0.16967
57	20015	20015	20015	0.010569	0.00037274	1.8229	6.8569	0.33927	0.16967
58	20000	20000	20000	0.018101	0.00088987	1.8229	6.8569	0.33927	0.16967
59	19984	19984	19984	0.01131	0.00034514	1.8229	6.8569	0.33927	0.16967
60	19968	19968	19968	0.016954	0.0007798	1.8229	6.8569	0.33927	0.16967
61	19953	19953	19953	0.012149	0.00043675	1.8229	6.8569	0.33927	0.16967
62	19938	19938	19938	0.015727	0.00067417	1.8229	6.8569	0.33927	0.16967
63	19923	19923	19923	0.012988	0.00058068	1.8229	6.8569	0.33927	0.16967
64	19908	19908	19908	0.014494	0.00059757	1.8229	6.8569	0.33927	0.16967
65	19893	19893	19893	0.01376	0.00072336	1.8229	6.8569	0.33927	0.16967
66	19878	19878	19878	0.013322	0.00056526	1.8229	6.8569	0.33927	0.16967
67	19863	19863	19863	0.014423	0.00084069	1.8229	6.8569	0.33927	0.16967
68	19849	19849	19849	0.012267	0.00057327	1.8229	6.8569	0.33927	0.16967
69	19834	19834	19834	0.014952	0.00092179	1.8229	6.8569	0.33927	0.16967
70	19820	19820	19820	0.011375	0.00060221	1.8229	6.8569	0.33927	0.16967
71	19806	19806	19806	0.015337	0.00096233	1.8229	6.8569	0.33927	0.16967
72	19792	19792	19792	0.010672	0.00063171	1.8229	6.8569	0.33927	0.16967
73	19778	19778	19778	0.015576	0.00096215	1.8229	6.8569	0.33927	0.16967
74	19764	19764	19764	0.010168	0.00064832	1.8229	6.8569	0.33927	0.16967
75	19750	19750	19750	0.015673	0.0009241	1.8229	6.8569	0.33927	0.16967
76	19736	19736	19736	0.0098479	0.0006457	1.8229	6.8569	0.33927	0.16967
77	19723	19723	19723	0.015638	0.00085341	1.8229	6.8569	0.33927	0.16967
78	19709	19709	19709	0.009683	0.00062253	1.8229	6.8569	0.33927	0.16967
79	19696	19696	19696	0.015482	0.0007573	1.8229	6.8569	0.33927	0.16967
80	19682	19682	19682	0.009633	0.00058092	1.8229	6.8569	0.33927	0.16967
81	19669	19669	19669	0.01522	0.00064514	1.8229	6.8569	0.33927	0.16967
82	19656	19656	19656	0.0096559	0.00052535	1.8229	6.8569	0.33927	0.16967
83	19643	19643	19643	0.014868	0.00052939	1.8229	6.8569	0.33927	0.16967
84	19630	19630	19630	0.009714	0.00046218	1.8229	6.8569	0.33927	0.16967
85	19617	19617	19617	0.014443	0.00042822	1.8229	6.8569	0.33927	0.16967
86	19604	19604	19604	0.0097768	0.00039962	1.8229	6.8569	0.33927	0.16967
87	19591	19591	19591	0.013961	0.00036795	1.8229	6.8569	0.33927	0.16967
88	19578	19578	19578	0.0098219	0.00034764	1.8229	6.8569	0.33927	0.16967
89	19566	19566	19566	0.01344	0.00037144	1.8229	6.8569	0.33927	0.16967
90	19553	19553	19553	0.0098343	0.00031663	1.8229	6.8569	0.33927	0.16967
91	19541	19541	19541	0.012896	0.00043084	1.8229	6.8569	0.33927	0.16967
92	19528	19528	19528	0.0098051	0.00031247	1.8229	6.8569	0.33927	0.16967
93	19516	19516	19516	0.012345	0.00051718	1.8229	6.8569	0.33927	0.16967
94	19504	19504	19504	0.0097302	0.00033163	1.8229	6.8569	0.33927	0.16967
95	19492	19492	19492	0.011804	0.00060787	1.8229	6.8569	0.33927	0.16967
96	19479	19479	19479	0.0096091	0.00036393	1.8229	6.8569	0.33927	0.16967
97	19468	19468	19468	0.011286	0.00069049	1.8229	6.8569	0.33927	0.16967
98	19455	19455	19455	0.0094438	0.00039934	1.8229	6.8569	0.33927	0.16967
99	19444	19444	19444	0.010806	0.00075853	1.8229	6.8569	0.33927	0.16967
100	19432	19432	19432	0.0092383	0.00043099	1.8229	6.8569	0.33927	0.16967
101	19420	19420	19420	0.010373	0.00080868	1.8229	6.8569	0.33927	0.16967
102	19408	19408	19408	0.0089976	0.00045497	1.8229	6.8569	0.33927	0.16967
103	19397	19397	19397	0.0099981	0.00083948	1.8229	6.8569	0.33927	0.16967
104	19385	19385	19385	0.0087277	0.0004695	1.8229	6.8569	0.33927	0.16967
105	19373	19373	19373	0.0096865	0.00085071	1.8229	6.8569	0.33927	0.16967
106	19362	19362	19362	0.0084348	0.00047431	1.8229	6.8569	0.33927	0.16967
107	19350	19350	19350	0.0094415	0.00084309	1.8229	6.8569	0.33927	0.16967
108	19339	19339	19339	0.0081252	0.00047024	1.8229	6.8569	0.33927	0.16967
109	19328	19328	19328	0.0092628	0.00081802	1.8229	6.8569	0.33927	0.16967
110	19316	19316	19316	0.0078053	0.00045907	1.8229	6.8569	0.33927	0.16967
111	19305	19305	19305	0.009147	0.00077748	1.8229	6.8569	0.33927	0.16967
112	19294	19294	19294	0.0074811	0.00044333	1.8229	6.8569	0.33927	0.16967
113	19283	19283	19283	0.0090877	0.00072395	1.8229	6.8569	0.33927	0.16967
114	19272	19272	19272	0.0071582	0.00042625	1.8229	6.8569	0.33927	0.16967
115	19261	19261	19261	0.0090768	0.00066037	1.8229	6.8569	0.33927	0.16967
116	19250	19250	19250	0.0068416	0.00041144	1.8229	6.8569	0.33927	0.16967
117	19239	19239	19239	0.0091048	0.00059019	1.8229	6.8569	0.33927	0.16967
118	19228	19228	19228	0.0065358	0.0004025	1.8229	6.8569	0.33927	0.16967
119	19217	19217	19217	0.0091618	0.00051757	1.8229	6.8569	0.33927	0.16967
120	19206	19206	19206	0.0062446	0.00040222	1.8229	6.8569	0.33927	0.16967
121	19196	19196	19196	0.009238	0.00044768	1.8229	6.8569	0.33927	0.16967
122	19185	19185	19185	0.0059708	0.00041184	1.8229	6.8569	0.33927	0.16967
123	19174	19174	19174	0.0093247	0.00038718	1.8229	6.8569	0.33927	0.16967
124	19163	19163	19163	0.0057166	0.00043072	1.8229	6.8569	0.33927	0.16967
125	19153	19153	19153	0.0094138	0.00034421	1.8229	6.8569	0.33927	0.16967
126	19142	19142	19142	0.0054832	0.00045671	1.8229	6.8569	0.33927	0.16967
127	19132	19132	19132	0.0094986	0.00032626	1.8229	6.8569	0.33927	0.16967
128	19121	19122	19121	0.0052709	0.00048694	1.8229	6.8569	0.33927	0.16967
129	19111	19111	19111	0.0095734	0.00033545	1.8229	6.8569	0.33927	0.16967
130	19101	19101	19101	0.0050794	0.00051847	1.8229	6.8569	0.33927	0.16967
131	19091	19091	19091	0.0096339	0.00036622	1.8229	6.8569	0.33927	0.16967
132	19080	19080	19080	0.0049074	0.00054868	1.8229	6.8569	0.33927	0.16967
133	19070	19070	19070	0.0096764	0.00040944	1.8229	6.8569	0.33927	0.16967
134	19060	19060	19060	0.0047533	0.00057544	1.8229	6.8569	0.33927	0.16967
135	19050	19050	19050	0.0096985	0.00045712	1.8229	6.8569	0.33927	0.16967
136	19040	19040	19040	0.0046148	0.00059709	1.8229	6.8569	0.33927	0.16967
137	19030	19030	19030	0.0096985	0.0005037	1.8229	6.8569	0.33927	0.16967
138	19020	19020	19020	0.0044896	0.00061241	1.8229	6.8569	0.33927	0.16967
139	19010	19010	19010	0.0096752	0.00054563	1.8229	6.8569	0.33927	0.16967
140	19000	19000	19000	0.0043752	0.00062056	1.8229	6.8569	0.33927	0.16967
141	18990	18990	18990	0.0096282	0.00058066	1.8229	6.8569	0.33927	0.16967
142	18980	18980	18980	0.0042693	0.00062106	1.8229	6.8569	0.33927	0.16967
143	18971	18971	18971	0.0095577	0.00060745	1.8229	6.8569	0.33927	0.16967
144	18960	18960	18960	0.0041695	0.00061373	1.8229	6.8569	0.33927	0.16967
145	18951	18951	18951	0.009464	0.0006252	1.8229	6.8569	0.33927	0.16967
146	18941	18941	18941	0.0040741	0.00059865	1.8229	6.8569	0.33927	0.16967
147	18932	18932	18932	0.009348	0.00063357	1.8229	6.8569	0.33927	0.16967
148	18922	18922	18922	0.0039815	0.00057621	1.8229	6.8569	0.33927	0.16967
149	18912	18912	18912	0.0092109	0.00063251	1.8229	6.8569	0.33927	0.16967
150	18902	18902	18902	0.0038908	0.000547	1.8229	6.8569	0.33927	0.16967
151	18893	18893	18893	0.0090542	0.00062226	1.8229	6.8569	0.33927	0.16967
152	18883	18883	18883	0.0038013	0.00051196	1.8229	6.8569	0.33927	0.16967
153	18874	18874	18874	0.0088794	0.00060321	1.8229	6.8569	0.33927	0.16967
154	18864	18864	18864	0.0037128	0.00047229	1.8229	6.8569	0.33927	0.16967
155	18855	18855	18855	0.0086884	0.00057597	1.8229	6.8569	0.33927	0.16967
156	18846	18846	18846	0.0036256	0.00042967	1.8229	6.8569	0.33927	0.16967
157	18837	18837	18837	0.0084833	0.00054126	1.8229	6.8569	0.33927	0.16967
158	18827	18827	18827	0.0035404	0.00038632	1.8229	6.8569	0.33927	0.16967
159	18818	18818	18818	0.008266	0.00049993	1.8229	6.8569	0.33927	0.16967
160	18808	18808	18808	0.0034583	0.00034534	1.8229	6.8569	0.33927	0.16967
161	18800	18800	18800	0.008039	0.00045294	1.8229	6.8569	0.33927	0.16967
162	18790	18790	18790	0.0033805	0.0003109	1.8229	6.8569	0.33927	0.16967
163	18781	18781	18781	0.0078044	0.0004014	1.8229	6.8569	0.33927	0.16967
164	18772	18772	18772	0.0033087	0.00028816	1.8229	6.8569	0.33927	0.16967
165	18763	18763	18763	0.0075647	0.00034657	1.8229	6.8569	0.33927	0.16967
166	18754	18754	18754	0.0032446	0.00028195	1.8229	6.8569	0.33927	0.16967
167	18745	18745	18745	0.0073224	0.00029001	1.8229	6.8569	0.33927	0.16967
168	18735	18735	18735	0.0031902	0.00029432	1.8229	6.8569	0.33927	0.16967
169	18727	18727	18727	0.0070801	0.00023388	1.8229	6.8569	0.33927	0.16967
170	18718	18718	18718	0.0031471	0.00032319	1.8229	6.8569	0.33927	0.16967
171	18709	18709	18709	0.0068401	0.00018179	1.8229	6.8569	0.33927	0.16967
172	18700	18700	18700	0.003117	0.00036398	1.8229	6.8569	0.33927	0.16967
173	18691	18691	18691	0.0066053	0.00014083	1.8229	6.8569	0.33927	0.16967
174	18682	18682	18682	0.0031013	0.000412	1.8229	6.8569	0.33927	0.16967
175	18674	18674	18674	0.006378	0.00012357	1.8229	6.8569	0.33927	0.16967
176	18664	18664	18664	0.003101	0.00046347	1.8229	6.8569	0.33927	0.16967
177	18656	18656	18656	0.0061609	0.00013828	1.8229	6.8569	0.33927	0.16967
178	18647	18647	18647	0.0031163	0.00051568	1.8229	6.8569	0.33927	0.16967
179	18639	18639	18639	0.0059564	0.00017538	1.8229	6.8569	0.33927	0.16967
180	18629	18629	18629	0.0031474	0.00056665	1.8229	6.8569	0.33927	0.16967
181	18621	18621	18621	0.0057667	0.00022182	1.8229	6.8569	0.33927	0.16967
182	18612	18612	18612	0.0031936	0.00061491	1.8229	6.8569	0.33927	0.16967
183	18604	18604	18604	0.005594	0.00027062	1.8229	6.8569	0.33927	0.16967
184	18595	18595	18595	0.0032539	0.00065937	1.8229	6.8569	0.33927	0.16967
185	18587	18587	18587	0.0054401	0.00031847	1.8229	6.8569	0.33927	0.16967
186	18578	18578	18578	0.0033268	0.00069921	1.8229	6.8569	0.33927	0.16967
187	18570	18570	18570	0.0053064	0.00036367	1.8229	6.8569	0.33927	0.16967
188	18561	18561	18561	0.0034108	0.00073376	1.8229	6.8569	0.33927	0.16967
189	18553	18553	18553	0.0051941	0.00040521	1.8229	6.8569	0.33927	0.16967
190	18544	18544	18544	0.0035039	0.00076256	1.8229	6.8569	0.33927	0.16967
191	18536	18536	18536	0.0051036	0.00044246	1.8229	6.8569	0.33927	0.16967
192	18527	18527	18527	0.0036042	0.00078524	1.8229	6.8569	0.33927	0.16967
193	18519	18519	18519	0.0050351	0.000475	1.8229	6.8569	0.33927	0.16967
194	18510	18510	18510	0.0037099	0.00080158	1.8229	6.8569	0.33927	0.16967
195	18503	18503	18503	0.0049879	0.00050257	1.8229	6.8569	0.33927	0.16967
196	18494	18494	18494	0.003819	0.00081144	1.8229	6.8569	0.33927	0.16967
197	18486	18486	18486	0.0049613	0.00052505	1.8229	6.8569	0.33927	0.16967
198	18477	18477	18477	0.0039299	0.0008148	1.8229	6.8569	0.33927	0.16967
199	18470	18470	18470	0.0049536	0.00054244	1.8229	6.8569	0.33927	0.16967
200	18461	18461	18461	0.004041	0.00081172	1.8229	6.8569	NaN	NaN
201	18453	18453	18453	0.0049631	0.00055481	1.8229	6.8569	NaN	NaN
202	18445	18445	18445	0.0041506	0.00080234	1.8229	6.8569	NaN	NaN
203	18437	18437	18437	0.0049878	0.00056238	1.8229	6.8569	NaN	NaN
204	18428	18428	18428	0.0042577	0.00078691	1.8229	6.8569	NaN	NaN
205	18421	18421	18421	0.0050254	0.00056542	1.8229	6.8569	NaN	NaN
206	18412	18412	18412	0.0043609	0.00076576	1.8229	6.8569	NaN	NaN
207	18405	18405	18405	0.0050737	0.00056433	1.8229	6.8569	NaN	NaN
208	18396	18396	18396	0.0044592	0.00073929	1.8229	6.8569	NaN	NaN
209	18389	18389	18389	0.0051303	0.00055959	1.8229	6.8569	NaN	NaN
210	18380	18380	18380	0.0045517	0.00070802	1.8229	6.8569	NaN	NaN
211	18373	18373	18373	0.0051932	0.00055179	1.8229	6.8569	NaN	NaN
212	18364	18364	18364	0.0046377	0.00067255	1.8229	6.8569	NaN	NaN
213	18357	18357	18357	0.0052602	0.0005416	1.8229	6.8569	NaN	NaN
214	18348	18348	18348	0.0047166	0.00063362	1.8229	6.8569	NaN	NaN
215	18341	18341	18341	0.0053296	0.00052982	1.8229	6.8569	NaN	NaN
216	18332	18332	18332	0.0047876	0.00059212	1.8229	6.8569	NaN	NaN
217	18325	18325	18325	0.0053997	0.0005173	1.8229	6.8569	NaN	NaN
218	18317	18317	18317	0.0048505	0.00054911	1.8229	6.8569	NaN	NaN
219	18310	18310	18310	0.0054689	0.00050502	1.8229	6.8569	NaN	NaN
220	18301	18301	18301	0.0049049	0.00050595	1.8229	6.8569	NaN	NaN
221	18294	18294	18294	0.005536	0.00049395	1.8229	6.8569	NaN	NaN
222	18286	18286	18286	0.0049505	0.00046429	1.8229	6.8569	NaN	NaN
223	18279	18279	18279	0.0056	0.00048509	1.8229	6.8569	NaN	NaN
224	18270	18270	18270	0.0049871	0.00042622	1.8229	6.8569	NaN	NaN
225	18263	18263	18263	0.0056598	0.00047937	1.8229	6.8569	NaN	NaN
226	18255	18255	18255	0.0050147	0.00039429	1.8229	6.8569	NaN	NaN
227	18248	18248	18248	0.0057147	0.00047752	1.8229	6.8569	NaN	NaN
228	18239	18239	18239	0.0050332	0.0003713	1.8229	6.8569	NaN	NaN
229	18232	18232	18232	0.0057641	0.00048006	1.8229	6.8569	NaN	NaN
230	18224	18224	18224	0.0050426	0.00035987	1.8229	6.8569	NaN	NaN
231	18217	18217	18217	0.0058075	0.00048718	1.8229	6.8569	NaN	NaN
232	18209	18209	18209	0.0050431	0.00036155	1.8229	6.8569	NaN	NaN
233	18202	18202	18202	0.0058446	0.00049875	1.8229	6.8569	NaN	NaN
234	18194	18194	18194	0.0050348	0.00037625	1.8229	6.8569	NaN	NaN
235	18187	18187	18187	0.0058751	0.00051435	1.8229	6.8569	NaN	NaN
236	18179	18179	18179	0.0050179	0.00040224	1.8229	6.8569	NaN	NaN
237	18172	18172	18172	0.0058989	0.00053335	1.8229	6.8569	NaN	NaN
238	18164	18164	18164	0.0049927	0.00043697	1.8229	6.8569	NaN	NaN
239	18157	18157	18157	0.0059158	0.00055499	1.8229	6.8569	NaN	NaN
240	18149	18149	18149	0.0049594	0.00047775	1.8229	6.8569	NaN	NaN
241	18142	18142	18142	0.0059261	0.00057844	1.8229	6.8569	NaN	NaN
242	18134	18134	18134	0.0049185	0.00052226	1.8229	6.8569	NaN	NaN
243	18128	18128	18128	0.0059296	0.0006029	1.8229	6.8569	NaN	NaN
244	18119	18119	18119	0.0048702	0.00056865	1.8229	6.8569	NaN	NaN
245	18113	18113	18113	0.0059266	0.00062759	1.8229	6.8569	NaN	NaN
246	18105	18105	18105	0.0048151	0.00061547	1.8229	6.8569	NaN	NaN
247	18098	18098	18098	0.0059173	0.00065184	1.8229	6.8569	NaN	NaN
248	18090	18090	18090	0.0047535	0.00066161	1.8229	6.8569	NaN	NaN
249	18084	18084	18084	0.005902	0.00067502	1.8229	6.8569	NaN	NaN
250	18076	18076	18076	0.004686	0.0007062	1.8229	6.8569	NaN	NaN
251	18069	18069	18069	0.0058808	0.00069662	1.8229	6.8569	NaN	NaN
252	18061	18061	18061	0.004613	0.00074859	1.8229	6.8569	NaN	NaN
253	18055	18055	18055	0.0058543	0.00071621	1.8229	6.8569	NaN	NaN
254	18047	18047	18047	0.0045351	0.00078826	1.8229	6.8569	NaN	NaN
255	18040	18040	18040	0.0058226	0.00073342	1.8229	6.8569	NaN	NaN
256	18032	18032	18032	0.004453	0.00082481	1.8229	6.8569	NaN	NaN
257	18026	18026	18026	0.0057863	0.00074799	1.8229	6.8569	NaN	NaN
258	18018	18018	18018	0.0043671	0.00085795	1.8229	6.8569	NaN	NaN
259	18011	18011	18011	0.0057457	0.00075972	1.8229	6.8569	NaN	NaN
260	18004	18004	18004	0.0042781	0.00088746	1.8229	6.8569	NaN	NaN
261	17997	17997	17997	0.0057012	0.00076852	1.8229	6.8569	NaN	NaN
262	17989	17989	17989	0.0041866	0.00091322	1.8229	6.8569	NaN	NaN
263	17983	17983	17983	0.0056533	0.00077434	1.8229	6.8569	NaN	NaN
264	17975	17975	17975	0.0040934	0.00093516	1.8229	6.8569	NaN	NaN
265	17969	17969	17969	0.0056023	0.00077724	1.8229	6.8569	NaN	NaN
266	17961	17961	17961	0.003999	0.00095328	1.8229	6.8569	NaN	NaN
267	17955	17955	17955	0.0055489	0.00077734	1.8229	6.8569	NaN	NaN
268	17947	17947	17947	0.0039042	0.00096764	1.8229	6.8569	NaN	NaN
269	17941	17941	17941	0.0054933	0.00077487	1.8229	6.8569	NaN	NaN
270	17933	17933	17933	0.0038097	0.00097837	1.8229	6.8569	NaN	NaN
271	17927	17927	17927	0.005436	0.00077011	1.8229	6.8569	NaN	NaN
272	17919	17919	17919	0.0037163	0.00098564	1.8229	6.8569	NaN	NaN
273	17913	17913	17913	0.0053775	0.00076348	1.8229	6.8569	NaN	NaN
274	17905	17905	17905	0.0036245	0.00098968	1.8229	6.8569	NaN	NaN
275	17899	17899	17899	0.0053182	0.00075545	1.8229	6.8569	NaN	NaN
276	17892	17892	17892	0.0035353	0.00099077	1.8229	6.8569	NaN	NaN
277	17885	17885	17885	0.0052585	0.0007466	1.8229	6.8569	NaN	NaN
278	17878	17878	17878	0.0034492	0.00098925	1.8229	6.8569	NaN	NaN
279	17872	17872	17872	0.0051988	0.00073761	1.8229	6.8569	NaN	NaN
280	17864	17864	17864	0.003367	0.00098548	1.8229	6.8569	NaN	NaN
281	17858	17858	17858	0.0051394	0.00072924	1.8229	6.8569	NaN	NaN
282	17851	17851	17851	0.0032894	0.00097988	1.8229	6.8569	NaN	NaN
283	17844	17844	17844	0.0050806	0.00072228	1.8229	6.8569	NaN	NaN
284	17837	17837	17837	0.0032171	0.00097289	1.8229	6.8569	NaN	NaN
285	17831	17831	17831	0.0050229	0.0007176	1.8229	6.8569	NaN	NaN
286	17823	17823	17823	0.0031505	0.00096498	1.8229	6.8569	NaN	NaN
287	17817	17817	17817	0.0049665	0.00071602	1.8229	6.8569	NaN	NaN
288	17810	17810	17810	0.0030903	0.00095664	1.8229	6.8569	NaN	NaN
289	17804	17804	17804	0.0049117	0.00071833	1.8229	6.8569	NaN	NaN
290	17797	17797	17797	0.0030369	0.00094835	1.8229	6.8569	NaN	NaN
291	17791	17791	17791	0.0048586	0.00072517	1.8229	6.8569	NaN	NaN
292	17783	17783	17783	0.0029907	0.00094058	1.8229	6.8569	NaN	NaN
293	17777	17777	17777	0.0048074	0.00073702	1.8229	6.8569	NaN	NaN
294	17770	17770	17770	0.0029518	0.00093375	1.8229	6.8569	NaN	NaN
295	17764	17764	17764	0.0047584	0.00075414	1.8229	6.8569	NaN	NaN
296	17757	17757	17757	0.0029205	0.00092826	1.8229	6.8569	NaN	NaN
297	17751	17751	17751	0.0047116	0.00077657	1.8229	6.8569	NaN	NaN
298	17743	17743	17743	0.0028967	0.00092442	1.8229	6.8569	NaN	NaN
299	17737	17737	17737	0.0046671	0.00080411	1.8229	6.8569	NaN	NaN
300	17730	17730	17730	0.0028803	0.00092246	1.8229	6.8569	NaN	NaN
301	17724	17724	17724	0.004625	0.00083641	1.8229	6.8569	NaN	NaN
302	17717	17717	17717	0.0028711	0.00092252	1.8229	6.8569	NaN	NaN
303	17711	17711	17711	0.0045852	0.00087295	1.8229	6.8569	NaN	NaN
304	17704	17704	17704	0.0028687	0.00092462	1.8229	6.8569	NaN	NaN
305	17698	17698	17698	0.0045477	0.00091314	1.8229	6.8569	NaN	NaN
306	17691	17691	17691	0.0028727	0.00092869	1.8229	6.8569	NaN	NaN
307	17685	17685	17685	0.0045125	0.00095632	1.8229	6.8569	NaN	NaN
308	17678	17678	17678	0.0028826	0.00093455	1.8229	6.8569	NaN	NaN
309	17672	17672	17672	0.0044794	0.0010018	1.8229	6.8569	NaN	NaN
310	17665	17665	17665	0.0028977	0.00094193	1.8229	6.8569	NaN	NaN
311	17659	17659	17659	0.0044484	0.0010491	1.8229	6.8569	NaN	NaN
312	17652	17652	17652	0.0029175	0.00095049	1.8229	6.8569	NaN	NaN
313	17646	17646	17646	0.0044192	0.0010974	1.8229	6.8569	NaN	NaN
314	17639	17639	17639	0.0029413	0.00095982	1.8229	6.8569	NaN	NaN
315	17633	17633	17633	0.0043918	0.0011462	1.8229	6.8569	NaN	NaN
316	17626	17626	17626	0.0029684	0.00096951	1.8229	6.8569	NaN	NaN
317	17621	17621	17621	0.0043659	0.001195	1.8229	6.8569	NaN	NaN
318	17614	17614	17614	0.0029982	0.00097909	1.8229	6.8569	NaN	NaN
319	17608	17608	17608	0.0043413	0.0012433	1.8229	6.8569	NaN	NaN
320	17601	17601	17601	0.0030299	0.00098812	1.8229	6.8569	NaN	NaN
321	17595	17595	17595	0.0043179	0.0012907	1.8229	6.8569	NaN	NaN
322	17588	17588	17588	0.0030631	0.00099617	1.8229	6.8569	NaN	NaN
323	17582	17582	17582	0.0042954	0.0013368	1.8229	6.8569	NaN	NaN
324	17575	17575	17575	0.003097	0.0010028	1.8229	6.8569	NaN	NaN
325	17570	17570	17570	0.0042735	0.0013814	1.8229	6.8569	NaN	NaN
326	17563	17563	17563	0.0031311	0.0010078	1.8229	6.8569	NaN	NaN
327	17557	17557	17557	0.0042521	0.0014242	1.8229	6.8569	NaN	NaN
328	17550	17550	17550	0.003165	0.0010106	1.8229	6.8569	NaN	NaN
329	17545	17545	17545	0.0042308	0.001465	1.8229	6.8569	NaN	NaN
330	17538	17538	17538	0.0031981	0.0010112	1.8229	6.8569	NaN	NaN
331	17532	17532	17532	0.0042096	0.0015036	1.8229	6.8569	NaN	NaN
332	17525	17525	17525	0.0032301	0.0010093	1.8229	6.8569	NaN	NaN
333	17520	17520	17520	0.0041882	0.0015401	1.8229	6.8569	NaN	NaN
334	17513	17513	17513	0.0032604	0.0010049	1.8229	6.8569	NaN	NaN
335	17507	17507	17507	0.0041663	0.0015743	1.8229	6.8569	NaN	NaN
336	17500	17500	17500	0.0032888	0.00099802	1.8229	6.8569	NaN	NaN
337	17495	17495	17495	0.0041437	0.0016063	1.8229	6.8569	NaN	NaN
338	17488	17488	17488	0.0033149	0.00098869	1.8229	6.8569	NaN	NaN
339	17483	17483	17483	0.0041204	0.0016362	1.8229	6.8569	NaN	NaN
340	17476	17476	17476	0.0033385	0.00097717	1.8229	6.8569	NaN	NaN
341	17470	17470	17470	0.004096	0.0016642	1.8229	6.8569	NaN	NaN
342	17464	17464	17464	0.0033594	0.00096382	1.8229	6.8569	NaN	NaN
343	17458	17458	17458	0.0040704	0.0016903	1.8229	6.8569	NaN	NaN
344	17451	17451	17451	0.0033772	0.00094911	1.8229	6.8569	NaN	NaN
345	17446	17446	17446	0.0040436	0.0017148	1.8229	6.8569	NaN	NaN
346	17439	17439	17439	0.0033919	0.00093368	1.8229	6.8569	NaN	NaN
347	17434	17434	17434	0.0040153	0.001738	1.8229	6.8569	NaN	NaN
348	17427	17427	17427	0.0034033	0.0009183	1.8229	6.8569	NaN	NaN
349	17422	17422	17422	0.0039854	0.0017601	1.8229	6.8569	NaN	NaN
350	17415	17415	17415	0.0034112	0.00090389	1.8229	6.8569	NaN	NaN
351	17409	17409	17409	0.0039538	0.0017815	1.8229	6.8569	NaN	NaN
352	17403	17403	17403	0.0034156	0.00089148	1.8229	6.8569	NaN	NaN
353	17397	17397	17397	0.0039205	0.0018023	1.8229	6.8569	NaN	NaN
354	17391	17391	17391	0.0034163	0.0008822	1.8229	6.8569	NaN	NaN
355	17385	17385	17385	0.0038853	0.0018229	1.8229	6.8569	NaN	NaN
356	17379	17379	17379	0.0034134	0.00087719	1.8229	6.8569	NaN	NaN
357	17373	17373	17373	0.0038482	0.0018435	1.8229	6.8569	NaN	NaN
358	17367	17367	17367	0.0034067	0.00087756	1.8229	6.8569	NaN	NaN
359	17361	17361	17361	0.0038092	0.0018642	1.8229	6.8569	NaN	NaN
360	17355	17355	17355	0.0033963	0.00088422	1.8229	6.8569	NaN	NaN
361	17350	17350	17350	0.0037682	0.0018853	1.8229	6.8569	NaN	NaN
362	17343	17343	17343	0.0033821	0.00089784	1.8229	6.8569	NaN	NaN
363	17338	17338	17338	0.0037253	0.0019068	1.8229	6.8569	NaN	NaN
364	17331	17331	17331	0.0033642	0.00091877	1.8229	6.8569	NaN	NaN
365	17326	17326	17326	0.0036803	0.0019287	1.8229	6.8569	NaN	NaN
366	17319	17319	17319	0.0033425	0.00094697	1.8229	6.8569	NaN	NaN
367	17314	17314	17314	0.0036334	0.0019508	1.8229	6.8569	NaN	NaN
368	17307	17307	17307	0.0033172	0.00098205	1.8229	6.8569	NaN	NaN
369	17302	17302	17302	0.0035845	0.001973	1.8229	6.8569	NaN	NaN
370	17296	17296	17296	0.0032882	0.0010233	1.8229	6.8569	NaN	NaN
371	17291	17291	17291	0.0035338	0.0019949	1.8229	6.8569	NaN	NaN
372	17284	17284	17284	0.0032557	0.0010698	1.8229	6.8569	NaN	NaN
373	17279	17279	17279	0.0034812	0.0020161	1.8229	6.8569	NaN	NaN
374	17272	17272	17272	0.0032196	0.0011205	1.8229	6.8569	NaN	NaN
375	17267	17267	17267	0.0034268	0.0020362	1.8229	6.8569	NaN	NaN
376	17261	17261	17261	0.0031802	0.0011743	1.8229	6.8569	NaN	NaN
377	17256	17256	17256	0.0033708	0.0020546	1.8229	6.8569	NaN	NaN
378	17249	17249	17249	0.0031375	0.00123	1.8229	6.8569	NaN	NaN
379	17244	17244	17244	0.0033131	0.0020705	1.8229	6.8569	NaN	NaN
380	17237	17237	17237	0.0030915	0.0012865	1.8229	6.8569	NaN	NaN
381	17232	17232	17232	0.003254	0.0020835	1.8229	6.8569	NaN	NaN
382	17226	17226	17226	0.0030425	0.0013429	1.8229	6.8569	NaN	NaN
383	17221	17221	17221	0.0031935	0.0020929	1.8229	6.8569	NaN	NaN
384	17214	17214	17214	0.0029904	0.0013984	1.8229	6.8569	NaN	NaN
385	17209	17209	17209	0.0031317	0.002098	1.8229	6.8569	NaN	NaN
386	17203	17203	17203	0.0029356	0.0014524	1.8229	6.8569	NaN	NaN
387	17198	17198	17198	0.0030689	0.0020985	1.8229	6.8569	NaN	NaN
388	17191	17191	17191	0.002878	0.0015046	1.8229	6.8569	NaN	NaN
389	17186	17186	17186	0.0030051	0.0020942	1.8229	6.8569	NaN	NaN
390	17180	17180	17180	0.0028178	0.0015549	1.8229	6.8569	NaN	NaN
391	17175	17175	17175	0.0029406	0.002085	1.8229	6.8569	NaN	NaN
392	17169	17169	17169	0.0027553	0.001604	1.8229	6.8569	NaN	NaN
393	17164	17164	17164	0.0028755	0.0020716	1.8229	6.8569	NaN	NaN
394	17157	17157	17157	0.0026905	0.001653	1.8229	6.8569	NaN	NaN
395	17152	17152	17152	0.00281	0.0020552	1.8229	6.8569	NaN	NaN
396	17146	17146	17146	0.0026236	0.0017035	1.8229	6.8569	NaN	NaN
397	17141	17141	17141	0.0027443	0.0020378	1.8229	6.8569	NaN	NaN
398	17135	17135	17135	0.0025549	0.0017583	1.8229	6.8569	NaN	NaN
399	17130	17130	17130	0.0026787	0.0020229	1.8229	6.8569	NaN	NaN
400	17123	17123	17123	0.0024844	0.001821	1.8229	6.8569	NaN	NaN
401	17119	17119	17119	0.0026134	0.0020153	1.8229	6.8569	NaN	NaN
402	17112	17112	17112	0.0024124	0.0018961	1.8229	6.8569	NaN	NaN
403	17107	17107	17107	0.0025487	0.0020213	1.8229	6.8569	NaN	NaN
404	17101	17101	17101	0.0023392	0.0019892	1.8229	6.8569	NaN	NaN
405	17096	17096	17096	0.0024847	0.0020495	1.8229	6.8569	NaN	NaN
406	17090	17090	17090	0.0022648	0.0021063	1.8229	6.8569	NaN	NaN
407	17085	17085	17085	0.0024219	0.0021094	1.8229	6.8569	NaN	NaN
408	17079	17079	17079	0.0021897	0.0022541	1.8229	6.8569	NaN	NaN
409	17074	17074	17074	0.0023605	0.0022112	1.8229	6.8569	NaN	NaN
410	17068	17068	17068	0.0021139	0.0024391	1.8229	6.8569	NaN	NaN
411	17063	17063	17063	0.0023007	0.0023643	1.8229	6.8569	NaN	NaN
412	17057	17057	17057	0.0020378	0.0026671	1.8229	6.8569	NaN	NaN
413	17052	17052	17052	0.002243	0.0025763	1.8229	6.8569	NaN	NaN
414	17045	17045	17045	0.0019618	0.0029433	1.8229	6.8569	NaN	NaN
415	17041	17041	17041	0.0021877	0.0028525	1.8229	6.8569	NaN	NaN
416	17034	17034	17034	0.001886	0.0032722	1.8229	6.8569	NaN	NaN
417	17030	17030	17030	0.0021352	0.0031961	1.8229	6.8569	NaN	NaN
418	17023	17023	17023	0.0018108	0.0036576	1.8229	6.8569	NaN	NaN
419	17019	17019	17019	0.0020856	0.0036087	1.8229	6.8569	NaN	NaN
420	17013	17013	17013	0.0017367	0.0041024	1.8229	6.8569	NaN	NaN
421	17008	17008	17008	0.0020395	0.0040912	1.8229	6.8569	NaN	NaN
422	17002	17002	17002	0.0016641	0.0046097	1.8229	6.8569	NaN	NaN
423	16997	16997	16997	0.0019972	0.0046446	1.8229	6.8569	NaN	NaN
424	16991	16991	16991	0.0015934	0.005182	1.8229	6.8569	NaN	NaN
425	16986	16986	16986	0.001959	0.0052699	1.8229	6.8569	NaN	NaN
426	16980	16980	16980	0.001525	0.0058221	1.8229	6.8569	NaN	NaN
427	16975	16975	16975	0.0019251	0.0059685	1.8229	6.8569	NaN	NaN
428	16969	16969	16969	0.0014597	0.0065326	1.8229	6.8569	NaN	NaN
429	16964	16964	16964	0.001896	0.0067421	1.8229	6.8569	NaN	NaN
430	16958	16958	16958	0.0013979	0.0073164	1.8229	6.8569	NaN	NaN
431	16954	16954	16954	0.0018717	0.0075928	1.8229	6.8569	NaN	NaN
432	16947	16947	16947	0.0013404	0.0081764	1.8229	6.8569	NaN	NaN
433	16943	16943	16943	0.0018526	0.0085232	1.8229	6.8569	NaN	NaN
434	16937	16937	16937	0.0012879	0.0091159	1.8229	6.8569	NaN	NaN
435	16932	16932	16932	0.0018387	0.0095361	1.8229	6.8569	NaN	NaN
436	16926	16926	16926	0.001241	0.010138	1.8229	6.8569	NaN	NaN
437	16921	16921	16921	0.0018301	0.010634	1.8229	6.8569	NaN	NaN
438	16915	16915	16915	0.0012005	0.011246	1.8229	6.8569	NaN	NaN
439	16911	16911	16911	0.0018268	0.011821	1.8229	6.8569	NaN	NaN
440	16905	16905	16905	0.0011672	0.012444	1.8229	6.8569	NaN	NaN
441	16900	16900	16900	0.0018287	0.013101	1.8229	6.8569	NaN	NaN
442	16894	16894	16894	0.0011415	0.013734	1.8229	6.8569	NaN	NaN
443	16889	16889	16889	0.0018358	0.014475	1.8229	6.8569	NaN	NaN
444	16883	16883	16883	0.0011241	0.015122	1.8229	6.8569	NaN	NaN
445	16879	16879	16879	0.0018478	0.01595	1.8229	6.8569	NaN	NaN
446	16873	16873	16873	0.0011151	0.016611	1.8229	6.8569	NaN	NaN
447	16868	16868	16868	0.0018645	0.017528	1.8229	6.8569	NaN	NaN
448	16862	16862	16862	0.0011148	0.018204	1.8229	6.8569	NaN	NaN
449	16858	16858	16858	0.0018855	0.019213	1.8229	6.8569	NaN	NaN
450	16852	16852	16852	0.0011228	0.019907	1.8229	6.8569	NaN	NaN
451	16847	16847	16847	0.0019107	0.02101	1.8229	6.8569	NaN	NaN
452	16841	16841	16841	0.0011389	0.021722	1.8229	6.8569	NaN	NaN
453	16837	16837	16836	0.0019395	0.022922	1.8229	6.8569	NaN	NaN
454	16831	16831	16831	0.0011625	0.023655	1.8229	6.8569	NaN	NaN
455	16826	16826	16826	0.0019718	0.024954	1.8229	6.8569	NaN	NaN
456	16820	16820	16820	0.001193	0.02571	1.8229	6.8569	NaN	NaN
457	16816	16816	16816	0.002007	0.027111	1.8229	6.8569	NaN	NaN
458	16810	16810	16810	0.0012295	0.027891	1.8229	6.8569	NaN	NaN
459	16805	16805	16805	0.0020449	0.029397	1.8229	6.8569	NaN	NaN
460	16799	16799	16799	0.0012714	0.030203	1.8229	6.8569	NaN	NaN
461	16795	16795	16795	0.002085	0.031817	1.8229	6.8569	NaN	NaN
462	16789	16789	16789	0.0013177	0.032651	1.8229	6.8569	NaN	NaN
463	16784	16784	16784	0.0021271	0.034374	1.8229	6.8569	NaN	NaN
464	16778	16778	16778	0.0013679	0.035238	1.8229	6.8569	NaN	NaN
465	16774	16774	16774	0.0021708	0.037075	1.8229	6.8569	NaN	NaN
466	16768	16768	16768	0.0014211	0.037971	1.8229	6.8569	NaN	NaN
467	16764	16764	16764	0.0022158	0.039923	1.8229	6.8569	NaN	NaN
468	16758	16758	16758	0.0014769	0.040853	1.8229	6.8569	NaN	NaN
469	16753	16753	16753	0.0022618	0.042924	1.8229	6.8569	NaN	NaN
470	16748	16748	16748	0.0015345	0.04389	1.8229	6.8569	NaN	NaN
471	16743	16743	16743	0.0023085	0.046082	1.8229	6.8569	NaN	NaN
472	16737	16737	16737	0.0015937	0.047086	1.8229	6.8569	NaN	NaN
473	16733	16733	16733	0.0023556	0.049403	1.8229	6.8569	NaN	NaN
474	16727	16727	16727	0.0016538	0.050448	1.8229	6.8569	NaN	NaN
475	16723	16723	16723	0.002403	0.052892	1.8229	6.8569	NaN	NaN
476	16717	16717	16717	0.0017146	0.053979	1.8229	6.8569	NaN	NaN
477	16712	16712	16712	0.0024504	0.056553	1.8229	6.8569	NaN	NaN
478	16707	16707	16707	0.0017756	0.057685	1.8229	6.8569	NaN	NaN
479	16702	16702	16702	0.0024976	0.060393	1.8229	6.8569	NaN	NaN
480	16696	16696	16696	0.0018368	0.061571	1.8229	6.8569	NaN	NaN
481	16692	16692	16692	0.0025443	0.064415	1.8229	6.8569	NaN	NaN
482	16686	16686	16686	0.0018976	0.065642	1.8229	6.8569	NaN	NaN
483	16682	16682	16682	0.0025906	0.068626	1.8229	6.8569	NaN	NaN
484	16676	16676	16676	0.0019581	0.069905	1.8229	6.8569	NaN	NaN
485	16672	16672	16672	0.0026361	0.073031	1.8229	6.8569	NaN	NaN
486	16666	16666	16666	0.0020179	0.074363	1.8229	6.8569	NaN	NaN
487	16662	16662	16662	0.0026807	0.077636	1.8229	6.8569	NaN	NaN
488	16656	16656	16656	0.0020768	0.079024	1.8229	6.8569	NaN	NaN
489	16652	16652	16652	0.0027244	0.082445	1.8229	6.8569	NaN	NaN
490	16646	16646	16646	0.0021349	0.083891	1.8229	6.8569	NaN	NaN
491	16642	16642	16642	0.002767	0.087464	1.8229	6.8569	NaN	NaN
492	16636	16636	16636	0.0021918	0.088971	1.8229	6.8569	NaN	NaN
493	16632	16632	16632	0.0028083	0.0927	1.8229	6.8569	NaN	NaN
494	16626	16626	16626	0.0022475	0.09427	1.8229	6.8569	NaN	NaN
495	16622	16622	16622	0.0028483	0.098157	1.8229	6.8569	NaN	NaN
496	16616	16616	16616	0.002302	0.099792	1.8229	6.8569	NaN	NaN
497	16612	16612	16612	0.002887	0.10384	1.8229	6.8569	NaN	NaN
498	16606	16606	16606	0.002355	0.10554	1.8229	6.8569	NaN	NaN
499	16602	16602	16602	0.0029242	0.10976	1.8229	6.8569	NaN	NaN
500	16596	16596	16596	0.0024066	0.11153	1.8229	6.8569	NaN	NaN
501	16592	16592	16592	0.0029598	0.11591	1.8229	6.8569	NaN	NaN
502	16586	16586	16586	0.0024566	0.11776	1.8229	6.8569	NaN	NaN
503	16582	16582	16582	0.0029938	0.12231	1.8229	6.8569	NaN	NaN
504	16576	16576	16576	0.0025051	0.12423	1.8229	6.8569	NaN	NaN
505	16572	16572	16572	0.0030261	0.12896	1.8229	6.8569	NaN	NaN
506	16566	16566	16566	0.0025519	0.13096	1.8229	6.8569	NaN	NaN
507	16562	16562	16562	0.0030568	0.13587	1.8229	6.8569	NaN	NaN
508	16557	16557	16556	0.002597	0.13795	1.8229	6.8569	NaN	NaN
509	16552	16552	16552	0.0030856	0.14304	1.8229	6.8569	NaN	NaN
510	16547	16547	16547	0.0026404	0.1452	1.8229	6.8569	NaN	NaN
511	16542	16542	16542	0.0031127	0.15047	1.8229	6.8569	NaN	NaN
512	16537	16537	16537	0.002682	0.15272	1.8229	6.8569	NaN	NaN
513	16533	16533	16533	0.003138	0.15818	1.8229	6.8569	NaN	NaN
514	16527	16527	16527	0.0027218	0.16052	1.8229	6.8569	NaN	NaN
515	16523	16523	16523	0.0031614	0.16617	1.8229	6.8569	NaN	NaN
516	16517	16517	16517	0.0027599	0.1686	1.8229	6.8569	NaN	NaN
517	16513	16513	16513	0.0031829	0.17445	1.8229	6.8569	NaN	NaN
518	16508	16508	16507	0.0027961	0.17697	1.8229	6.8569	NaN	NaN
519	16503	16503	16503	0.0032025	0.18302	1.8229	6.8569	NaN	NaN
520	16498	16498	16498	0.0028305	0.18564	1.8229	6.8569	NaN	NaN
521	16494	16494	16494	0.0032201	0.19189	1.8229	6.8569	NaN	NaN
522	16488	16488	16488	0.002863	0.1946	1.8229	6.8569	NaN	NaN
523	16484	16484	16484	0.0032359	0.20106	1.8229	6.8569	NaN	NaN
524	16478	16478	16478	0.0028937	0.20387	1.8229	6.8569	NaN	NaN
525	16474	16474	16474	0.0032497	0.21054	1.8229	6.8569	NaN	NaN
526	16469	16469	16469	0.0029226	0.21346	1.8229	6.8569	NaN	NaN
527	16465	16465	16464	0.0032616	0.22033	1.8229	6.8569	NaN	NaN
528	16459	16459	16459	0.0029497	0.22336	1.8229	6.8569	NaN	NaN
529	16455	16455	16455	0.0032716	0.23045	1.8229	6.8569	NaN	NaN
530	16450	16450	16449	0.0029749	0.23359	1.8229	6.8569	NaN	NaN
531	16445	16445	16445	0.0032796	0.2409	1.8229	6.8569	NaN	NaN
532	16440	16440	16440	0.0029983	0.24416	1.8229	6.8569	NaN	NaN
533	16436	16436	16436	0.0032857	0.25169	1.8229	6.8569	NaN	NaN
534	16430	16430	16430	0.0030199	0.25506	1.8229	6.8569	NaN	NaN
535	16426	16426	16426	0.0032899	0.26281	1.8229	6.8569	NaN	NaN
536	16421	16421	16421	0.0030397	0.2663	1.8229	6.8569	NaN	NaN
537	16417	16417	16416	0.0032921	0.27428	1.8229	6.8569	NaN	NaN
538	16411	16411	16411	0.0030577	0.27789	1.8229	6.8569	NaN	NaN
539	16407	16407	16407	0.0032925	0.28611	1.8229	6.8569	NaN	NaN
540	16402	16402	16401	0.003074	0.28984	1.8229	6.8569	NaN	NaN
541	16398	16398	16397	0.003291	0.2983	1.8229	6.8569	NaN	NaN
542	16392	16392	16392	0.0030885	0.30216	1.8229	6.8569	NaN	NaN
543	16388	16388	16388	0.0032876	0.31085	1.8229	6.8569	NaN	NaN
544	16383	16383	16382	0.0031014	0.31484	1.8229	6.8569	NaN	NaN
545	16379	16379	16378	0.0032824	0.32378	1.8229	6.8569	NaN	NaN
546	16373	16373	16373	0.0031125	0.3279	1.8229	6.8569	NaN	NaN
547	16369	16369	16369	0.0032754	0.33708	1.8229	6.8569	NaN	NaN
548	16364	16364	16364	0.0031221	0.34134	1.8229	6.8569	NaN	NaN
549	16360	16360	16360	0.0032666	0.35077	1.8229	6.8569	NaN	NaN
550	16354	16354	16354	0.00313	0.35517	1.8229	6.8569	NaN	NaN
551	16350	16350	16350	0.003256	0.36486	1.8229	6.8569	NaN	NaN
552	16345	16345	16345	0.0031363	0.3694	1.8229	6.8569	NaN	NaN
553	16341	16341	16341	0.0032437	0.37934	1.8229	6.8569	NaN	NaN
554	16336	16336	16335	0.0031411	0.38402	1.8229	6.8569	NaN	NaN
555	16332	16332	16331	0.0032297	0.39422	1.8229	6.8569	NaN	NaN
556	16326	16326	16326	0.0031444	0.39905	1.8229	6.8569	NaN	NaN
557	16322	16322	16322	0.003214	0.40952	1.8229	6.8569	NaN	NaN
558	16317	16317	16317	0.0031462	0.4145	1.8229	6.8569	NaN	NaN
559	16313	16313	16313	0.0031967	0.42523	1.8229	6.8569	NaN	NaN
560	16308	16308	16307	0.0031466	0.43036	1.8229	6.8569	NaN	NaN
561	16304	16304	16303	0.0031778	0.44136	1.8229	6.8569	NaN	NaN
562	16298	16298	16298	0.0031456	0.44665	1.8229	6.8569	NaN	NaN
563	16294	16294	16294	0.0031573	0.45793	1.8229	6.8569	NaN	NaN
564	16289	16289	16289	0.0031433	0.46338	1.8229	6.8569	NaN	NaN
565	16285	16285	16285	0.0031353	0.47493	1.8229	6.8569	NaN	NaN
566	16280	16280	16279	0.0031397	0.48054	1.8229	6.8569	NaN	NaN
567	16276	16276	16275	0.0031118	0.49237	1.8229	6.8569	NaN	NaN
568	16271	16271	16270	0.0031348	0.49815	1.8229	6.8569	NaN	NaN
569	16267	16267	16266	0.0030868	0.51026	1.8229	6.8569	NaN	NaN
570	16261	16261	16261	0.0031287	0.51621	1.8229	6.8569	NaN	NaN
571	16257	16257	16257	0.0030604	0.52861	1.8229	6.8569	NaN	NaN
572	16252	16252	16252	0.0031214	0.53473	1.8229	6.8569	NaN	NaN
573	16248	16248	16248	0.0030327	0.54742	1.8229	6.8569	NaN	NaN
574	16243	16243	16242	0.0031131	0.55371	1.8229	6.8569	NaN	NaN
575	16239	16239	16238	0.0030037	0.56669	1.8229	6.8569	NaN	NaN
576	16234	16234	16233	0.0031037	0.57316	1.8229	6.8569	NaN	NaN
577	16230	16230	16229	0.0029733	0.58644	1.8229	6.8569	NaN	NaN
578	16225	16225	16224	0.0030932	0.59309	1.8229	6.8569	NaN	NaN
579	16221	16221	16220	0.0029418	0.60667	1.8229	6.8569	NaN	NaN
580	16215	16215	16215	0.0030819	0.61351	1.8229	6.8569	NaN	NaN
581	16212	16212	16211	0.002909	0.62739	1.8229	6.8569	NaN	NaN
582	16206	16206	16206	0.0030696	0.63441	1.8229	6.8569	NaN	NaN
583	16202	16202	16202	0.0028752	0.64859	1.8229	6.8569	NaN	NaN
584	16197	16197	16197	0.0030564	0.65581	1.8229	6.8569	NaN	NaN
585	16193	16193	16193	0.0028402	0.6703	1.8229	6.8569	NaN	NaN
586	16188	16188	16187	0.0030425	0.6777	1.8229	6.8569	NaN	NaN
587	16184	16184	16184	0.0028042	0.69251	1.8229	6.8569	NaN	NaN
588	16179	16179	16178	0.0030278	0.70011	1.8229	6.8569	NaN	NaN
589	16175	16175	16175	0.0027673	0.71523	1.8229	6.8569	NaN	NaN
590	16170	16170	16169	0.0030125	0.72303	1.8229	6.8569	NaN	NaN
591	16166	16166	16165	0.0027294	0.73847	1.8229	6.8569	NaN	NaN
592	16161	16161	16160	0.0029965	0.74647	1.8229	6.8569	NaN	NaN
593	16157	16157	16156	0.0026906	0.76224	1.8229	6.8569	NaN	NaN
594	16152	16152	16151	0.0029799	0.77044	1.8229	6.8569	NaN	NaN
595	16148	16148	16147	0.002651	0.78653	1.8229	6.8569	NaN	NaN
596	16143	16143	16142	0.0029628	0.79494	1.8229	6.8569	NaN	NaN
597	16139	16139	16138	0.0026106	0.81136	1.8229	6.8569	NaN	NaN
598	16134	16134	16133	0.0029453	0.81998	1.8229	6.8569	NaN	NaN
599	16130	16130	16129	0.0025695	0.83673	1.8229	6.8569	NaN	NaN
600	16125	16125	16124	0.0029274	0.84556	1.8229	6.8569	NaN	NaN
601	16121	16121	16120	0.0025278	0.86264	1.8229	6.8569	NaN	NaN
602	16116	16116	16115	0.0029091	0.8717	1.8229	6.8569	NaN	NaN
603	16112	16112	16111	0.0024855	0.88911	1.8229	6.8569	NaN	NaN
604	16107	16107	16106	0.0028905	0.89839	1.8229	6.8569	NaN	NaN
605	16103	16103	16102	0.0024427	0.91614	1.8229	6.8569	NaN	NaN
606	16098	16098	16097	0.0028717	0.92564	1.8229	6.8569	NaN	NaN
607	16094	16094	16093	0.0023993	0.94374	1.8229	6.8569	NaN	NaN
608	16089	16089	16088	0.0028527	0.95346	1.8229	6.8569	NaN	NaN
609	16086	16086	16085	0.0023556	0.97191	1.8229	6.8569	NaN	NaN
610	16080	16080	16079	0.0028336	0.98186	1.8229	6.8569	NaN	NaN
611	16077	16077	16076	0.0023116	1.0007	1.8229	6.8569	NaN	NaN
612	16072	16072	16071	0.0028145	1.0108	1.8229	6.8569	NaN	NaN
613	16068	16068	16067	0.0022672	1.03	1.8229	6.8569	NaN	NaN
614	16063	16063	16062	0.0027953	1.0404	1.8229	6.8569	NaN	NaN
615	16059	16059	16058	0.0022227	1.0599	1.8229	6.8569	NaN	NaN
616	16054	16054	16053	0.0027762	1.0706	1.8229	6.8569	NaN	NaN
617	16050	16050	16049	0.002178	1.0904	1.8229	6.8569	NaN	NaN
618	16045	16045	16044	0.0027572	1.1013	1.8229	6.8569	NaN	NaN
619	16041	16041	16040	0.0021332	1.1215	1.8229	6.8569	NaN	NaN
620	16036	16036	16035	0.0027384	1.1327	1.8229	6.8569	NaN	NaN
621	16033	16033	16031	0.0020885	1.1532	1.8229	6.8569	NaN	NaN
622	16027	16027	16026	0.0027198	1.1646	1.8229	6.8569	NaN	NaN
623	16024	16024	16023	0.0020438	1.1856	1.8229	6.8569	NaN	NaN
624	16019	16019	16018	0.0027014	1.1972	1.8229	6.8569	NaN	NaN
625	16015	16015	16014	0.0019993	1.2185	1.8229	6.8569	NaN	NaN
626	16010	16010	16009	0.0026834	1.2304	1.8229	6.8569	NaN	NaN
627	16006	16006	16005	0.0019551	1.2521	1.8229	6.8569	NaN	NaN
628	16001	16001	16000	0.0026657	1.2642	1.8229	6.8569	NaN	NaN
629	15998	15998	15996	0.0019111	1.2863	1.8229	6.8569	NaN	NaN
630	15993	15993	15991	0.0026484	1.2987	1.8229	6.8569	NaN	NaN
631	15989	15989	15987	0.0018676	1.3211	1.8229	6.8569	NaN	NaN
632	15984	15984	15982	0.0026316	1.3338	1.8229	6.8569	NaN	NaN
633	15980	15980	15979	0.0018246	1.3566	1.8229	6.8569	NaN	NaN
634	15975	15975	15974	0.0026152	1.3695	1.8229	6.8569	NaN	NaN
635	15971	15971	15970	0.0017821	1.3927	1.8229	6.8569	NaN	NaN
636	15966	15966	15965	0.0025995	1.4059	1.8229	6.8569	NaN	NaN
637	15963	15963	15961	0.0017404	1.4295	1.8229	6.8569	NaN	NaN
638	15958	15958	15956	0.0025843	1.443	1.8229	6.8569	NaN	NaN
639	15954	15954	15953	0.0016994	1.4669	1.8229	6.8569	NaN	NaN
640	15949	15949	15948	0.0025697	1.4807	1.8229	6.8569	NaN	NaN
641	15945	15945	15944	0.0016593	1.505	1.8229	6.8569	NaN	NaN
642	15941	15941	15939	0.0025557	1.519	1.8229	6.8569	NaN	NaN
643	15937	15937	15935	0.0016202	1.5438	1.8229	6.8569	NaN	NaN
644	15932	15932	15930	0.0025425	1.5581	1.8229	6.8569	NaN	NaN
645	15928	15928	15927	0.0015822	1.5832	1.8229	6.8569	NaN	NaN
646	15923	15923	15922	0.0025299	1.5978	1.8229	6.8569	NaN	NaN
647	15920	15920	15918	0.0015454	1.6233	1.8229	6.8569	NaN	NaN
648	15915	15915	15913	0.0025181	1.6382	1.8229	6.8569	NaN	NaN
649	15911	15911	15909	0.00151	1.6641	1.8229	6.8569	NaN	NaN
650	15906	15906	15905	0.0025071	1.6792	1.8229	6.8569	NaN	NaN
651	15903	15903	15901	0.0014759	1.7056	1.8229	6.8569	NaN	NaN
652	15898	15898	15896	0.0024968	1.721	1.8229	6.8569	NaN	NaN
653	15894	15894	15892	0.0014434	1.7478	1.8229	6.8569	NaN	NaN
654	15889	15889	15887	0.0024873	1.7635	1.8229	6.8569	NaN	NaN
655	15885	15885	15884	0.0014126	1.7906	1.8229	6.8569	NaN	NaN
656	15881	15881	15879	0.0024787	1.8066	1.8229	6.8569	NaN	NaN
657	15877	15877	15875	0.0013835	1.8342	1.8229	6.8569	NaN	NaN
658	15872	15872	15870	0.0024708	1.8505	1.8229	6.8569	NaN	NaN
659	15868	15868	15867	0.0013564	1.8785	1.8229	6.8569	NaN	NaN
660	15864	15864	15862	0.0024638	1.8951	1.8229	6.8569	NaN	NaN
661	15860	15860	15858	0.0013312	1.9235	1.8229	6.8569	NaN	NaN
662	15855	15855	15853	0.0024576	1.9404	1.8229	6.8569	NaN	NaN
663	15851	15851	15850	0.0013081	1.9692	1.8229	6.8569	NaN	NaN
664	15847	15847	15845	0.0024522	1.9864	1.8229	6.8569	NaN	NaN
665	15843	15843	15841	0.0012872	2.0156	1.8229	6.8569	NaN	NaN
666	15838	15838	15836	0.0024476	2.0331	1.8229	6.8569	NaN	NaN
667	15835	15835	15833	0.0012685	2.0628	1.8229	6.8569	NaN	NaN
668	15830	15830	15828	0.0024439	2.0806	1.8229	6.8569	NaN	NaN
669	15826	15826	15824	0.0012522	2.1106	1.8229	6.8569	NaN	NaN
670	15821	15821	15819	0.002441	2.1288	1.8229	6.8569	NaN	NaN
671	15818	15818	15816	0.0012383	2.1593	1.8229	6.8569	NaN	NaN
672	15813	15813	15811	0.0024388	2.1777	1.8229	6.8569	NaN	NaN
673	15809	15809	15807	0.0012267	2.2086	1.8229	6.8569	NaN	NaN
674	15805	15805	15802	0.0024375	2.2274	1.8229	6.8569	NaN	NaN
675	15801	15801	15799	0.0012177	2.2587	1.8229	6.8569	NaN	NaN
676	15796	15796	15794	0.0024369	2.2778	1.8229	6.8569	NaN	NaN
677	15793	15793	15790	0.001211	2.3096	1.8229	6.8569	NaN	NaN
678	15788	15788	15785	0.002437	2.329	1.8229	6.8569	NaN	NaN
679	15784	15784	15782	0.0012068	2.3612	1.8229	6.8569	NaN	NaN
680	15779	15779	15777	0.0024379	2.3809	1.8229	6.8569	NaN	NaN
681	15776	15776	15774	0.001205	2.4136	1.8229	6.8569	NaN	NaN
682	15771	15771	15769	0.0024395	2.4336	1.8229	6.8569	NaN	NaN
683	15768	15768	15765	0.0012055	2.4667	1.8229	6.8569	NaN	NaN
684	15763	15763	15760	0.0024417	2.4871	1.8229	6.8569	NaN	NaN
685	15759	15759	15757	0.0012083	2.5206	1.8229	6.8569	NaN	NaN
686	15754	15754	15752	0.0024446	2.5413	1.8229	6.8569	NaN	NaN
687	15751	15751	15748	0.0012132	2.5752	1.8229	6.8569	NaN	NaN
688	15746	15746	15744	0.002448	2.5963	1.8229	6.8569	NaN	NaN
689	15743	15743	15740	0.0012203	2.6307	1.8229	6.8569	NaN	NaN
690	15738	15738	15735	0.0024521	2.6521	1.8229	6.8569	NaN	NaN
691	15734	15734	15732	0.0012292	2.6869	1.8229	6.8569	NaN	NaN
692	15730	15730	15727	0.0024566	2.7086	1.8229	6.8569	NaN	NaN
693	15726	15726	15723	0.00124	2.7439	1.8229	6.8569	NaN	NaN
694	15721	15721	15719	0.0024617	2.766	1.8229	6.8569	NaN	NaN
695	15718	15718	15715	0.0012526	2.8017	1.8229	6.8569	NaN	NaN
696	15713	15713	15710	0.0024673	2.8241	1.8229	6.8569	NaN	NaN
697	15710	15710	15707	0.0012667	2.8603	1.8229	6.8569	NaN	NaN
698	15705	15705	15702	0.0024732	2.883	1.8229	6.8569	NaN	NaN
699	15701	15701	15699	0.0012822	2.9196	1.8229	6.8569	NaN	NaN
700	15697	15697	15694	0.0024796	2.9427	1.8229	6.8569	NaN	NaN
701	15693	15693	15690	0.0012991	2.9798	1.8229	6.8569	NaN	NaN
702	15689	15689	15686	0.0024864	3.0033	1.8229	6.8569	NaN	NaN
703	15685	15685	15682	0.0013171	3.0408	1.8229	6.8569	NaN	NaN
704	15680	15680	15677	0.0024934	3.0646	1.8229	6.8569	NaN	NaN
705	15677	15677	15674	0.0013362	3.1025	1.8229	6.8569	NaN	NaN
706	15672	15672	15669	0.0025008	3.1267	1.8229	6.8569	NaN	NaN
707	15669	15669	15666	0.0013562	3.1651	1.8229	6.8569	NaN	NaN
708	15664	15664	15661	0.0025084	3.1896	1.8229	6.8569	NaN	NaN
709	15661	15661	15657	0.001377	3.2285	1.8229	6.8569	NaN	NaN
710	15656	15656	15653	0.0025162	3.2534	1.8229	6.8569	NaN	NaN
711	15652	15652	15649	0.0013985	3.2927	1.8229	6.8569	NaN	NaN
712	15648	15648	15644	0.0025241	3.3179	1.8229	6.8569	NaN	NaN
713	15644	15644	15641	0.0014205	3.3577	1.8229	6.8569	NaN	NaN
714	15640	15640	15636	0.0025322	3.3833	1.8229	6.8569	NaN	NaN
715	15636	15636	15633	0.001443	3.4236	1.8229	6.8569	NaN	NaN
716	15632	15632	15628	0.0025404	3.4495	1.8229	6.8569	NaN	NaN
717	15628	15628	15625	0.0014659	3.4902	1.8229	6.8569	NaN	NaN
718	15623	15623	15620	0.0025487	3.5166	1.8229	6.8569	NaN	NaN
719	15620	15620	15616	0.0014891	3.5577	1.8229	6.8569	NaN	NaN
720	15615	15615	15612	0.002557	3.5844	1.8229	6.8569	NaN	NaN
721	15612	15612	15608	0.0015124	3.626	1.8229	6.8569	NaN	NaN
722	15607	15607	15604	0.0025653	3.6531	1.8229	6.8569	NaN	NaN
723	15604	15604	15600	0.0015359	3.6952	1.8229	6.8569	NaN	NaN
724	15599	15599	15596	0.0025736	3.7226	1.8229	6.8569	NaN	NaN
725	15596	15596	15592	0.0015594	3.7652	1.8229	6.8569	NaN	NaN
726	15591	15591	15587	0.0025818	3.793	1.8229	6.8569	NaN	NaN
727	15588	15588	15584	0.0015829	3.836	1.8229	6.8569	NaN	NaN
728	15583	15583	15579	0.0025899	3.8642	1.8229	6.8569	NaN	NaN
729	15580	15580	15576	0.0016062	3.9077	1.8229	6.8569	NaN	NaN
730	15575	15575	15571	0.0025979	3.9363	1.8229	6.8569	NaN	NaN
731	15572	15572	15568	0.0016294	3.9802	1.8229	6.8569	NaN	NaN
732	15567	15567	15563	0.0026057	4.0092	1.8229	6.8569	NaN	NaN
733	15564	15564	15560	0.0016524	4.0536	1.8229	6.8569	NaN	NaN
734	15559	15559	15555	0.0026133	4.0829	1.8229	6.8569	NaN	NaN
735	15556	15556	15552	0.0016751	4.1278	1.8229	6.8569	NaN	NaN
736	15551	15551	15547	0.0026207	4.1575	1.8229	6.8569	NaN	NaN
737	15548	15548	15544	0.0016975	4.2028	1.8229	6.8569	NaN	NaN
738	15543	15543	15539	0.0026279	4.2329	1.8229	6.8569	NaN	NaN
739	15540	15540	15536	0.0017195	4.2788	1.8229	6.8569	NaN	NaN
740	15535	15535	15531	0.0026349	4.3092	1.8229	6.8569	NaN	NaN
741	15532	15532	15528	0.0017411	4.3555	1.8229	6.8569	NaN	NaN
742	15527	15527	15523	0.0026415	4.3864	1.8229	6.8569	NaN	NaN
743	15524	15524	15520	0.0017623	4.4332	1.8229	6.8569	NaN	NaN
744	15519	15519	15515	0.0026478	4.4644	1.8229	6.8569	NaN	NaN
745	15516	15516	15512	0.001783	4.5117	1.8229	6.8569	NaN	NaN
746	15512	15512	15507	0.0026538	4.5433	1.8229	6.8569	NaN	NaN
747	15508	15508	15504	0.0018032	4.591	1.8229	6.8569	NaN	NaN
748	15504	15504	15499	0.0026595	4.623	1.8229	6.8569	NaN	NaN
749	15500	15500	15496	0.0018229	4.6712	1.8229	6.8569	NaN	NaN
750	15496	15496	15491	0.0026648	4.7036	1.8229	6.8569	NaN	NaN
751	15492	15492	15488	0.001842	4.7523	1.8229	6.8569	NaN	NaN
752	15488	15488	15483	0.0026696	4.7851	1.8229	6.8569	NaN	NaN
753	15484	15484	15480	0.0018605	4.8343	1.8229	6.8569	NaN	NaN
754	15480	15480	15475	0.0026741	4.8675	1.8229	6.8569	NaN	NaN
755	15477	15477	15472	0.0018784	4.9171	1.8229	6.8569	NaN	NaN
756	15472	15472	15467	0.0026782	4.9507	1.8229	6.8569	NaN	NaN
757	15469	15469	15464	0.0018957	5.0008	1.8229	6.8569	NaN	NaN
758	15464	15464	15459	0.0026818	5.0348	1.8229	6.8569	NaN	NaN
759	15461	15461	15456	0.0019123	5.0854	1.8229	6.8569	NaN	NaN
760	15456	15456	15451	0.002685	5.1198	1.8229	6.8569	NaN	NaN
761	15453	15453	15448	0.0019283	5.1708	1.8229	6.8569	NaN	NaN
762	15449	15449	15443	0.0026877	5.2056	1.8229	6.8569	NaN	NaN
763	15445	15445	15440	0.0019436	5.2571	1.8229	6.8569	NaN	NaN
764	15441	15441	15436	0.00269	5.2923	1.8229	6.8569	NaN	NaN
765	15438	15438	15432	0.0019582	5.3443	1.8229	6.8569	NaN	NaN
766	15433	15433	15428	0.0026917	5.3799	1.8229	6.8569	NaN	NaN
767	15430	15430	15424	0.0019721	5.4324	1.8229	6.8569	NaN	NaN
768	15425	15425	15420	0.002693	5.4684	1.8229	6.8569	NaN	NaN
769	15422	15422	15416	0.0019853	5.5214	1.8229	6.8569	NaN	NaN
770	15417	15417	15412	0.0026937	5.5578	1.8229	6.8569	NaN	NaN
771	15414	15414	15409	0.0019977	5.6112	1.8229	6.8569	NaN	NaN
772	15410	15410	15404	0.0026939	5.648	1.8229	6.8569	NaN	NaN
773	15406	15406	15401	0.0020094	5.7019	1.8229	6.8569	NaN	NaN
774	15402	15402	15396	0.0026936	5.7391	1.8229	6.8569	NaN	NaN
775	15399	15399	15393	0.0020204	5.7935	1.8229	6.8569	NaN	NaN
776	15394	15394	15388	0.0026928	5.8312	1.8229	6.8569	NaN	NaN
777	15391	15391	15385	0.0020306	5.886	1.8229	6.8569	NaN	NaN
778	15387	15387	15381	0.0026915	5.9241	1.8229	6.8569	NaN	NaN
779	15383	15383	15377	0.0020401	5.9794	1.8229	6.8569	NaN	NaN
780	15379	15379	15373	0.0026895	6.0178	1.8229	6.8569	NaN	NaN
781	15376	15376	15369	0.0020488	6.0737	1.8229	6.8569	NaN	NaN
782	15371	15371	15365	0.0026871	6.1125	1.8229	6.8569	NaN	NaN
783	15368	15368	15362	0.0020568	6.1688	1.8229	6.8569	NaN	NaN
784	15363	15363	15357	0.0026841	6.2081	1.8229	6.8569	NaN	NaN
785	15360	15360	15354	0.002064	6.2648	1.8229	6.8569	NaN	NaN
786	15356	15356	15349	0.0026805	6.3045	1.8229	6.8569	NaN	NaN
787	15352	15352	15346	0.0020704	6.3618	1.8229	6.8569	NaN	NaN
788	15348	15348	15342	0.0026764	6.4019	1.8229	6.8569	NaN	NaN
789	15345	15345	15338	0.0020761	6.4596	1.8229	6.8569	NaN	NaN
790	15340	15340	15334	0.0026717	6.5001	1.8229	6.8569	NaN	NaN
791	15337	15337	15331	0.002081	6.5583	1.8229	6.8569	NaN	NaN
792	15333	15333	15326	0.0026665	6.5992	1.8229	6.8569	NaN	NaN
793	15330	15330	15323	0.0020851	6.6579	1.8229	6.8569	NaN	NaN
794	15325	15325	15318	0.0026607	6.6992	1.8229	6.8569	NaN	NaN
795	15322	15322	15315	0.0020885	6.7584	1.8229	6.8569	NaN	NaN
796	15318	15318	15311	0.0026543	6.8001	1.8229	6.8569	NaN	NaN
797	15314	15314	15307	0.002091	6.8597	1.8229	6.8569	NaN	NaN
798	15310	15310	15303	0.0026474	6.9019	1.8229	6.8569	NaN	NaN
799	15307	15307	15300	0.0020929	6.962	1.8229	6.8569	NaN	NaN
800	15302	15302	15295	0.0026399	7.0046	1.8229	6.8569	NaN	NaN
801	15299	15299	15292	0.002094	7.0652	1.8229	6.8569	NaN	NaN
802	15295	15295	15288	0.0026319	7.1081	1.8229	6.8569	NaN	NaN
803	15291	15291	15284	0.0020943	7.1692	1.8229	6.8569	NaN	NaN
804	15287	15287	15280	0.0026233	7.2126	1.8229	6.8569	NaN	NaN
805	15284	15284	15277	0.0020939	7.2741	1.8229	6.8569	NaN	NaN
806	15280	15280	15272	0.0026142	7.318	1.8229	6.8569	NaN	NaN
807	15276	15276	15269	0.0020927	7.38	1.8229	6.8569	NaN	NaN
808	15272	15272	15265	0.0026045	7.4242	1.8229	6.8569	NaN	NaN
809	15269	15269	15261	0.0020908	7.4867	1.8229	6.8569	NaN	NaN
810	15264	15264	15257	0.0025943	7.5313	1.8229	6.8569	NaN	NaN
811	15261	15261	15254	0.0020881	7.5943	1.8229	6.8569	NaN	NaN
812	15257	15257	15249	0.0025835	7.6393	1.8229	6.8569	NaN	NaN
813	15254	15254	15246	0.0020847	7.7028	1.8229	6.8569	NaN	NaN
814	15249	15249	15242	0.0025722	7.7482	1.8229	6.8569	NaN	NaN
815	15246	15246	15238	0.0020806	7.8121	1.8229	6.8569	NaN	NaN
816	15242	15242	15234	0.0025604	7.858	1.8229	6.8569	NaN	NaN
817	15239	15239	15231	0.0020758	7.9224	1.8229	6.8569	NaN	NaN
818	15234	15234	15226	0.0025481	7.9687	1.8229	6.8569	NaN	NaN
819	15231	15231	15223	0.0020703	8.0335	1.8229	6.8569	NaN	NaN
820	15227	15227	15219	0.0025352	8.0803	1.8229	6.8569	NaN	NaN
821	15224	15224	15216	0.002064	8.1456	1.8229	6.8569	NaN	NaN
822	15219	15219	15211	0.0025219	8.1927	1.8229	6.8569	NaN	NaN
823	15216	15216	15208	0.0020571	8.2585	1.8229	6.8569	NaN	NaN
824	15212	15212	15204	0.002508	8.3061	1.8229	6.8569	NaN	NaN
825	15209	15209	15200	0.0020495	8.3723	1.8229	6.8569	NaN	NaN
826	15204	15204	15196	0.0024937	8.4203	1.8229	6.8569	NaN	NaN
827	15201	15201	15193	0.0020412	8.487	1.8229	6.8569	NaN	NaN
828	15197	15197	15189	0.0024788	8.5354	1.8229	6.8569	NaN	NaN
829	15194	15194	15185	0.0020322	8.6025	1.8229	6.8569	NaN	NaN
830	15190	15190	15181	0.0024635	8.6514	1.8229	6.8569	NaN	NaN
831	15186	15186	15178	0.0020226	8.719	1.8229	6.8569	NaN	NaN
832	15182	15182	15173	0.0024478	8.7682	1.8229	6.8569	NaN	NaN
833	15179	15179	15170	0.0020123	8.8363	1.8229	6.8569	NaN	NaN
834	15175	15175	15166	0.0024316	8.886	1.8229	6.8569	NaN	NaN
835	15172	15172	15163	0.0020014	8.9545	1.8229	6.8569	NaN	NaN
836	15167	15167	15158	0.0024149	9.0046	1.8229	6.8569	NaN	NaN
837	15164	15164	15155	0.0019899	9.0736	1.8229	6.8569	NaN	NaN
838	15160	15160	15151	0.0023978	9.1241	1.8229	6.8569	NaN	NaN
839	15157	15157	15148	0.0019777	9.1936	1.8229	6.8569	NaN	NaN
840	15153	15153	15143	0.0023803	9.2444	1.8229	6.8569	NaN	NaN
841	15149	15149	15140	0.0019649	9.3144	1.8229	6.8569	NaN	NaN
842	15145	15145	15136	0.0023624	9.3657	1.8229	6.8569	NaN	NaN
843	15142	15142	15133	0.0019515	9.4361	1.8229	6.8569	NaN	NaN
844	15138	15138	15128	0.002344	9.4878	1.8229	6.8569	NaN	NaN
845	15135	15135	15125	0.0019375	9.5586	1.8229	6.8569	NaN	NaN
846	15130	15130	15121	0.0023253	9.6108	1.8229	6.8569	NaN	NaN
847	15127	15127	15118	0.001923	9.6821	1.8229	6.8569	NaN	NaN
848	15123	15123	15113	0.0023062	9.7346	1.8229	6.8569	NaN	NaN
849	15120	15120	15110	0.0019078	9.8064	1.8229	6.8569	NaN	NaN
850	15116	15116	15106	0.0022868	9.8593	1.8229	6.8569	NaN	NaN
851	15113	15113	15103	0.0018921	9.9315	1.8229	6.8569	NaN	NaN
852	15108	15108	15099	0.002267	9.9849	1.8229	6.8569	NaN	NaN
853	15105	15105	15095	0.0018759	10.058	1.8229	6.8569	NaN	NaN
854	15101	15101	15091	0.0022469	10.111	1.8229	6.8569	NaN	NaN
855	15098	15098	15088	0.0018592	10.184	1.8229	6.8569	NaN	NaN
856	15094	15094	15084	0.0022264	10.239	1.8229	6.8569	NaN	NaN
857	15091	15091	15080	0.0018419	10.312	1.8229	6.8569	NaN	NaN
858	15087	15087	15076	0.0022057	10.367	1.8229	6.8569	NaN	NaN
859	15083	15083	15073	0.0018241	10.441	1.8229	6.8569	NaN	NaN
860	15079	15079	15069	0.0021846	10.496	1.8229	6.8569	NaN	NaN
861	15076	15076	15066	0.0018058	10.57	1.8229	6.8569	NaN	NaN
862	15072	15072	15061	0.0021633	10.626	1.8229	6.8569	NaN	NaN
863	15069	15069	15058	0.001787	10.701	1.8229	6.8569	NaN	NaN
864	15065	15065	15054	0.0021417	10.756	1.8229	6.8569	NaN	NaN
865	15062	15062	15051	0.0017678	10.832	1.8229	6.8569	NaN	NaN
866	15057	15057	15047	0.0021199	10.888	1.8229	6.8569	NaN	NaN
867	15054	15054	15043	0.0017481	10.964	1.8229	6.8569	NaN	NaN
868	15050	15050	15039	0.0020978	11.02	1.8229	6.8569	NaN	NaN
869	15047	15047	15036	0.0017279	11.096	1.8229	6.8569	NaN	NaN
870	15043	15043	15032	0.0020756	11.154	1.8229	6.8569	NaN	NaN
871	15040	15040	15029	0.0017074	11.23	1.8229	6.8569	NaN	NaN
872	15036	15036	15025	0.0020531	11.288	1.8229	6.8569	NaN	NaN
873	15033	15033	15021	0.0016864	11.365	1.8229	6.8569	NaN	NaN
874	15029	15029	15017	0.0020305	11.423	1.8229	6.8569	NaN	NaN
875	15025	15025	15014	0.001665	11.5	1.8229	6.8569	NaN	NaN
876	15021	15021	15010	0.0020077	11.558	1.8229	6.8569	NaN	NaN
877	15018	15018	15007	0.0016432	11.636	1.8229	6.8569	NaN	NaN
878	15014	15014	15003	0.0019848	11.695	1.8229	6.8569	NaN	NaN
879	15011	15011	14999	0.001621	11.773	1.8229	6.8569	NaN	NaN
880	15007	15007	14995	0.0019617	11.832	1.8229	6.8569	NaN	NaN
881	15004	15004	14992	0.0015985	11.911	1.8229	6.8569	NaN	NaN
882	15000	15000	14988	0.0019386	11.97	1.8229	6.8569	NaN	NaN
883	14997	14997	14985	0.0015757	12.05	1.8229	6.8569	NaN	NaN
884	14993	14993	14981	0.0019153	12.109	1.8229	6.8569	NaN	NaN
885	14990	14990	14977	0.0015525	12.189	1.8229	6.8569	NaN	NaN
886	14985	14985	14973	0.001892	12.249	1.8229	6.8569	NaN	NaN
887	14982	14982	14970	0.001529	12.329	1.8229	6.8569	NaN	NaN
888	14978	14978	14966	0.0018687	12.39	1.8229	6.8569	NaN	NaN
889	14975	14975	14963	0.0015052	12.47	1.8229	6.8569	NaN	NaN
890	14971	14971	14959	0.0018454	12.531	1.8229	6.8569	NaN	NaN
891	14968	14968	14956	0.0014811	12.612	1.8229	6.8569	NaN	NaN
892	14964	14964	14951	0.001822	12.674	1.8229	6.8569	NaN	NaN
893	14961	14961	14948	0.0014567	12.755	1.8229	6.8569	NaN	NaN
894	14957	14957	14944	0.0017987	12.817	1.8229	6.8569	NaN	NaN
895	14954	14954	14941	0.0014321	12.898	1.8229	6.8569	NaN	NaN
896	14950	14950	14937	0.0017755	12.961	1.8229	6.8569	NaN	NaN
897	14947	14947	14934	0.0014072	13.043	1.8229	6.8569	NaN	NaN
898	14943	14943	14930	0.0017523	13.105	1.8229	6.8569	NaN	NaN
899	14940	14940	14927	0.0013822	13.188	1.8229	6.8569	NaN	NaN
900	14936	14936	14922	0.0017292	13.251	1.8229	6.8569	NaN	NaN
901	14933	14933	14919	0.0013569	13.334	1.8229	6.8569	NaN	NaN
902	14928	14928	14915	0.0017062	13.397	1.8229	6.8569	NaN	NaN
903	14925	14925	14912	0.0013315	13.48	1.8229	6.8569	NaN	NaN
904	14921	14921	14908	0.0016834	13.544	1.8229	6.8569	NaN	NaN
905	14918	14918	14905	0.0013059	13.628	1.8229	6.8569	NaN	NaN
906	14914	14914	14901	0.0016608	13.692	1.8229	6.8569	NaN	NaN
907	14911	14911	14898	0.0012801	13.776	1.8229	6.8569	NaN	NaN
908	14907	14907	14894	0.0016384	13.84	1.8229	6.8569	NaN	NaN
909	14904	14904	14890	0.0012543	13.925	1.8229	6.8569	NaN	NaN
910	14900	14900	14886	0.0016162	13.99	1.8229	6.8569	NaN	NaN
911	14897	14897	14883	0.0012283	14.074	1.8229	6.8569	NaN	NaN
912	14893	14893	14879	0.0015942	14.14	1.8229	6.8569	NaN	NaN
913	14890	14890	14876	0.0012023	14.225	1.8229	6.8569	NaN	NaN
914	14886	14886	14872	0.0015726	14.29	1.8229	6.8569	NaN	NaN
915	14883	14883	14869	0.0011762	14.376	1.8229	6.8569	NaN	NaN
916	14879	14879	14865	0.0015513	14.442	1.8229	6.8569	NaN	NaN
917	14876	14876	14862	0.00115	14.528	1.8229	6.8569	NaN	NaN
918	14872	14872	14858	0.0015303	14.594	1.8229	6.8569	NaN	NaN
919	14869	14869	14855	0.0011239	14.681	1.8229	6.8569	NaN	NaN
920	14865	14865	14850	0.0015097	14.747	1.8229	6.8569	NaN	NaN
921	14862	14862	14847	0.0010977	14.834	1.8229	6.8569	NaN	NaN
922	14858	14858	14843	0.0014895	14.901	1.8229	6.8569	NaN	NaN
923	14855	14855	14840	0.0010716	14.988	1.8229	6.8569	NaN	NaN
924	14851	14851	14836	0.0014697	15.056	1.8229	6.8569	NaN	NaN
925	14848	14848	14833	0.0010456	15.143	1.8229	6.8569	NaN	NaN
926	14844	14844	14829	0.0014504	15.211	1.8229	6.8569	NaN	NaN
927	14841	14841	14826	0.0010197	15.299	1.8229	6.8569	NaN	NaN
928	14837	14837	14822	0.0014316	15.367	1.8229	6.8569	NaN	NaN
929	14834	14834	14819	0.00099391	15.455	1.8229	6.8569	NaN	NaN
930	14830	14830	14815	0.0014134	15.524	1.8229	6.8569	NaN	NaN
931	14827	14827	14812	0.00096829	15.612	1.8229	6.8569	NaN	NaN
932	14823	14823	14808	0.0013957	15.681	1.8229	6.8569	NaN	NaN
933	14820	14820	14805	0.00094288	15.77	1.8229	6.8569	NaN	NaN
934	14816	14816	14801	0.0013786	15.839	1.8229	6.8569	NaN	NaN
935	14813	14813	14798	0.0009177	15.929	1.8229	6.8569	NaN	NaN
936	14809	14809	14794	0.0013622	15.998	1.8229	6.8569	NaN	NaN
937	14806	14806	14791	0.0008928	16.088	1.8229	6.8569	NaN	NaN
938	14802	14802	14786	0.0013464	16.158	1.8229	6.8569	NaN	NaN
939	14800	14800	14783	0.00086823	16.248	1.8229	6.8569	NaN	NaN
940	14796	14796	14779	0.0013313	16.318	1.8229	6.8569	NaN	NaN
941	14793	14793	14776	0.00084403	16.408	1.8229	6.8569	NaN	NaN
942	14789	14789	14772	0.0013169	16.479	1.8229	6.8569	NaN	NaN
943	14786	14786	14769	0.00082026	16.569	1.8229	6.8569	NaN	NaN
944	14782	14782	14765	0.0013033	16.64	1.8229	6.8569	NaN	NaN
945	14779	14779	14762	0.00079696	16.731	1.8229	6.8569	NaN	NaN
946	14775	14775	14758	0.0012905	16.803	1.8229	6.8569	NaN	NaN
947	14772	14772	14755	0.00077419	16.894	1.8229	6.8569	NaN	NaN
948	14768	14768	14751	0.0012784	16.965	1.8229	6.8569	NaN	NaN
949	14765	14765	14748	0.00075203	17.057	1.8229	6.8569	NaN	NaN
950	14761	14761	14744	0.0012673	17.129	1.8229	6.8569	NaN	NaN
951	14758	14758	14741	0.00073053	17.221	1.8229	6.8569	NaN	NaN
952	14754	14754	14737	0.0012569	17.293	1.8229	6.8569	NaN	NaN
953	14751	14751	14734	0.00070977	17.386	1.8229	6.8569	NaN	NaN
954	14747	14747	14730	0.0012475	17.458	1.8229	6.8569	NaN	NaN
955	14744	14744	14727	0.00068982	17.551	1.8229	6.8569	NaN	NaN
956	14741	14741	14723	0.0012389	17.624	1.8229	6.8569	NaN	NaN
957	14738	14738	14720	0.00067076	17.717	1.8229	6.8569	NaN	NaN
958	14734	14734	14716	0.0012313	17.79	1.8229	6.8569	NaN	NaN
959	14731	14731	14713	0.00065269	17.883	1.8229	6.8569	NaN	NaN
960	14727	14727	14709	0.0012246	17.956	1.8229	6.8569	NaN	NaN
961	14724	14724	14706	0.00063568	18.05	1.8229	6.8569	NaN	NaN
962	14720	14720	14702	0.0012188	18.124	1.8229	6.8569	NaN	NaN
963	14717	14717	14699	0.00061983	18.218	1.8229	6.8569	NaN	NaN
964	14713	14713	14695	0.001214	18.292	1.8229	6.8569	NaN	NaN
965	14710	14710	14692	0.00060522	18.386	1.8229	6.8569	NaN	NaN
966	14706	14706	14688	0.0012102	18.46	1.8229	6.8569	NaN	NaN
967	14704	14704	14685	0.00059196	18.555	1.8229	6.8569	NaN	NaN
968	14700	14700	14681	0.0012073	18.63	1.8229	6.8569	NaN	NaN
969	14697	14697	14678	0.00058013	18.724	1.8229	6.8569	NaN	NaN
970	14693	14693	14674	0.0012053	18.799	1.8229	6.8569	NaN	NaN
971	14690	14690	14671	0.00056981	18.894	1.8229	6.8569	NaN	NaN
972	14686	14686	14667	0.0012044	18.97	1.8229	6.8569	NaN	NaN
973	14683	14683	14664	0.00056108	19.065	1.8229	6.8569	NaN	NaN
974	14679	14679	14660	0.0012043	19.141	1.8229	6.8569	NaN	NaN
975	14676	14676	14657	0.00055401	19.236	1.8229	6.8569	NaN	NaN
976	14673	14673	14653	0.0012053	19.312	1.8229	6.8569	NaN	NaN
977	14670	14670	14650	0.00054865	19.408	1.8229	6.8569	NaN	NaN
978	14666	14666	14646	0.0012071	19.484	1.8229	6.8569	NaN	NaN
979	14663	14663	14644	0.00054503	19.58	1.8229	6.8569	NaN	NaN
980	14659	14659	14640	0.0012098	19.657	1.8229	6.8569	NaN	NaN
981	14656	14656	14637	0.00054319	19.753	1.8229	6.8569	NaN	NaN
982	14652	14652	14633	0.0012135	19.83	1.8229	6.8569	NaN	NaN
983	14649	14649	14630	0.00054311	19.927	1.8229	6.8569	NaN	NaN
984	14646	14646	14626	0.001218	20.004	1.8229	6.8569	NaN	NaN
985	14643	14643	14623	0.00054479	20.101	1.8229	6.8569	NaN	NaN
986	14639	14639	14619	0.0012233	20.178	1.8229	6.8569	NaN	NaN
987	14636	14636	14616	0.00054818	20.275	1.8229	6.8569	NaN	NaN
988	14632	14632	14612	0.0012295	20.353	1.8229	6.8569	NaN	NaN
989	14629	14629	14609	0.00055323	20.45	1.8229	6.8569	NaN	NaN
990	14625	14625	14605	0.0012365	20.528	1.8229	6.8569	NaN	NaN
991	14623	14623	14602	0.00055988	20.626	1.8229	6.8569	NaN	NaN
992	14619	14619	14598	0.0012442	20.704	1.8229	6.8569	NaN	NaN
993	14616	14616	14595	0.00056804	20.802	1.8229	6.8569	NaN	NaN
994	14612	14612	14591	0.0012527	20.88	1.8229	6.8569	NaN	NaN
995	14609	14609	14588	0.00057763	20.978	1.8229	6.8569	NaN	NaN
996	14605	14605	14585	0.0012619	21.057	1.8229	6.8569	NaN	NaN
997	14603	14603	14582	0.00058855	21.155	1.8229	6.8569	NaN	NaN
998	14599	14599	14578	0.0012717	21.234	1.8229	6.8569	NaN	NaN
999	14596	14596	14575	0.00060071	21.333	1.8229	6.8569	NaN	NaN


==> errorplot_skl_50_40.dat <==
0	0	0	0	0	0	0.033117	0.24054	0.0036412	0.021842
1	59645	59645	59645	4.5488e-06	5.9238e-08	0.033117	0.24054	0.0036412	0.021842
2	994.83	994.83	994.83	0.00012741	6.3492e-06	0.033117	0.24054	0.0036412	0.021842
3	72.328	72.328	72.328	0.0016011	8.9105e-05	0.033117	0.24054	0.0036412	0.021842
4	24.085	24.089	24.085	0.0065553	0.00047126	0.033117	0.24054	0.0036412	0.021842
5	18.756	18.751	18.755	0.0099829	0.0011226	0.033117	0.24054	0.0036412	0.021842
6	15.81	15.81	15.811	0.0030539	0.0013407	0.033117	0.24054	0.0036412	0.021842
7	13.279	13.281	13.279	0.0075478	0.001196	0.033117	0.24054	0.0036412	0.021842
8	11.167	11.168	11.167	0.0038007	0.00076603	0.033117	0.24054	0.0036412	0.021842
9	9.4841	9.4835	9.4836	0.0036893	0.00094115	0.033117	0.24054	0.0036412	0.021842
10	8.1857	8.1845	8.1855	0.0056545	0.00066183	0.033117	0.24054	0.0036412	0.021842
11	7.2014	7.2006	7.2018	0.0040534	0.00065329	0.033117	0.24054	0.0036412	0.021842
12	6.4533	6.4533	6.4539	0.0018784	0.00069019	0.033117	0.24054	0.0036412	0.021842
13	5.8703	5.871	5.8706	0.0030818	0.00052043	0.033117	0.24054	0.0036412	0.021842
14	5.3962	5.3972	5.3961	0.0040642	0.00045935	0.033117	0.24054	0.0036412	0.021842
15	4.9916	4.9925	4.9913	0.0036483	0.00051815	0.033117	0.24054	0.0036412	0.021842
16	4.6319	4.6324	4.6315	0.00237	0.00048615	0.033117	0.24054	0.0036412	0.021842
17	4.3031	4.3031	4.3028	0.0014657	0.00037563	0.033117	0.24054	0.0036412	0.021842
18	3.9981	3.9977	3.998	0.0020844	0.00031628	0.033117	0.24054	0.0036412	0.021842
19	3.714	3.7134	3.7141	0.0028144	0.00035163	0.033117	0.24054	0.0036412	0.021842
20	3.4499	3.4492	3.4501	0.0029807	0.00037916	0.033117	0.24054	0.0036412	0.021842
21	3.2055	3.205	3.2058	0.0025966	0.00034792	0.033117	0.24054	0.0036412	0.021842
22	2.9807	2.9804	2.981	0.0019026	0.00027569	0.033117	0.24054	0.0036412	0.021842
23	2.7752	2.7751	2.7754	0.0013329	0.00021716	0.033117	0.24054	0.0036412	0.021842
24	2.5883	2.5883	2.5883	0.0014082	0.00022089	0.033117	0.24054	0.0036412	0.021842
25	2.419	2.419	2.4188	0.0018677	0.00025727	0.033117	0.24054	0.0036412	0.021842
26	2.2658	2.2658	2.2656	0.0022271	0.00027694	0.033117	0.24054	0.0036412	0.021842
27	2.1273	2.1273	2.127	0.0023322	0.00026364	0.033117	0.24054	0.0036412	0.021842
28	2.0019	2.0018	2.0016	0.0021824	0.00022333	0.033117	0.24054	0.0036412	0.021842
29	1.8879	1.8879	1.8878	0.0018497	0.00017531	0.033117	0.24054	0.0036412	0.021842
30	1.784	1.7841	1.7839	0.0014588	0.00014833	0.033117	0.24054	0.0036412	0.021842
31	1.6886	1.6888	1.6886	0.0011909	0.00015873	0.033117	0.24054	0.0036412	0.021842
32	1.6006	1.6008	1.6007	0.001205	0.00018626	0.033117	0.24054	0.0036412	0.021842
33	1.5188	1.5192	1.519	0.0014292	0.00020666	0.033117	0.24054	0.0036412	0.021842
34	1.4423	1.4428	1.4425	0.0016794	0.00020974	0.033117	0.24054	0.0036412	0.021842
35	1.3705	1.371	1.3706	0.0018502	0.00019483	0.033117	0.24054	0.0036412	0.021842
36	1.3025	1.3031	1.3027	0.001905	0.00016709	0.033117	0.24054	0.0036412	0.021842
37	1.2381	1.2386	1.2382	0.0018439	0.00013654	0.033117	0.24054	0.0036412	0.021842
38	1.1768	1.1773	1.1769	0.0016884	0.0001176	0.033117	0.24054	0.0036412	0.021842
39	1.1184	1.1187	1.1183	0.0014744	0.0001209	0.033117	0.24054	0.0036412	0.021842
40	1.0625	1.0627	1.0624	0.0012504	0.00013978	0.033117	0.24054	0.0036412	0.021842
41	1.0091	1.0091	1.009	0.0010755	0.00015995	0.033117	0.24054	0.0036412	0.021842
42	0.958	0.95787	0.95786	0.0010053	0.0001724	0.033117	0.24054	0.0036412	0.021842
43	0.90915	0.90887	0.90899	0.0010517	0.00017363	0.033117	0.24054	0.0036412	0.021842
44	0.86246	0.86206	0.8623	0.001171	0.00016383	0.033117	0.24054	0.0036412	0.021842
45	0.81786	0.81738	0.81772	0.0013083	0.00014604	0.033117	0.24054	0.0036412	0.021842
46	0.7753	0.77477	0.7752	0.0014273	0.00012611	0.033117	0.24054	0.0036412	0.021842
47	0.73474	0.73419	0.73467	0.0015096	0.00011246	0.033117	0.24054	0.0036412	0.021842
48	0.69612	0.69558	0.69609	0.0015484	0.00011255	0.033117	0.24054	0.0036412	0.021842
49	0.65939	0.6589	0.65941	0.0015438	0.00012569	0.033117	0.24054	0.0036412	0.021842
50	0.6245	0.62407	0.62456	0.0014997	0.00014415	0.033117	0.24054	NaN	NaN
51	0.59139	0.59104	0.59149	0.0014223	0.00016065	0.033117	0.24054	NaN	NaN
52	0.56002	0.55975	0.56014	0.0013192	0.00017093	0.033117	0.24054	NaN	NaN
53	0.5303	0.53012	0.53044	0.0011992	0.00017331	0.033117	0.24054	NaN	NaN
54	0.50219	0.50209	0.50234	0.0010722	0.00016806	0.033117	0.24054	NaN	NaN
55	0.47562	0.47559	0.47576	0.00095041	0.00015724	0.033117	0.24054	NaN	NaN
56	0.45051	0.45054	0.45064	0.0008485	0.00014454	0.033117	0.24054	NaN	NaN
57	0.4268	0.42687	0.42691	0.00078302	0.00013506	0.033117	0.24054	NaN	NaN
58	0.40441	0.40452	0.4045	0.00076691	0.00013364	0.033117	0.24054	NaN	NaN
59	0.38329	0.38341	0.38335	0.00080152	0.00014196	0.033117	0.24054	NaN	NaN
60	0.36335	0.36349	0.36338	0.00087514	0.00015742	0.033117	0.24054	NaN	NaN
61	0.34454	0.34467	0.34453	0.00097046	0.00017556	0.033117	0.24054	NaN	NaN
62	0.32677	0.3269	0.32673	0.0010717	0.00019262	0.033117	0.24054	NaN	NaN
63	0.31	0.31011	0.30993	0.0011671	0.00020639	0.033117	0.24054	NaN	NaN
64	0.29415	0.29425	0.29404	0.0012481	0.00021618	0.033117	0.24054	NaN	NaN
65	0.27917	0.27925	0.27903	0.0013089	0.00022268	0.033117	0.24054	NaN	NaN
66	0.26499	0.26506	0.26482	0.0013459	0.00022782	0.033117	0.24054	NaN	NaN
67	0.25156	0.25163	0.25138	0.0013571	0.00023427	0.033117	0.24054	NaN	NaN
68	0.23884	0.2389	0.23863	0.0013417	0.0002448	0.033117	0.24054	NaN	NaN
69	0.22677	0.22683	0.22655	0.0013005	0.00026127	0.033117	0.24054	NaN	NaN
70	0.21531	0.21538	0.21508	0.0012352	0.00028399	0.033117	0.24054	NaN	NaN
71	0.20442	0.20449	0.20419	0.0011487	0.00031172	0.033117	0.24054	NaN	NaN
72	0.19405	0.19414	0.19383	0.0010451	0.00034231	0.033117	0.24054	NaN	NaN
73	0.18418	0.18428	0.18397	0.00092951	0.0003734	0.033117	0.24054	NaN	NaN
74	0.17477	0.17489	0.17458	0.00080846	0.00040287	0.033117	0.24054	NaN	NaN
75	0.1658	0.16594	0.16563	0.00069084	0.00042917	0.033117	0.24054	NaN	NaN
76	0.15724	0.15739	0.1571	0.00058877	0.00045145	0.033117	0.24054	NaN	NaN
77	0.14906	0.14923	0.14895	0.00051813	0.00046959	0.033117	0.24054	NaN	NaN
78	0.14124	0.14143	0.14118	0.0004941	0.00048428	0.033117	0.24054	NaN	NaN
79	0.13378	0.13398	0.13377	0.00051994	0.00049696	0.033117	0.24054	NaN	NaN
80	0.12664	0.12686	0.12668	0.00058288	0.00050964	0.033117	0.24054	NaN	NaN
81	0.11982	0.12005	0.11992	0.00066496	0.00052459	0.033117	0.24054	NaN	NaN
82	0.11331	0.11354	0.11346	0.00075218	0.00054394	0.033117	0.24054	NaN	NaN
83	0.10709	0.10732	0.10729	0.00083566	0.00056916	0.033117	0.24054	NaN	NaN
84	0.10115	0.10138	0.1014	0.00091009	0.00060067	0.033117	0.24054	NaN	NaN
85	0.095484	0.095715	0.095785	0.00097242	0.00063774	0.033117	0.24054	NaN	NaN
86	0.090086	0.09031	0.090429	0.001021	0.00067861	0.033117	0.24054	NaN	NaN
87	0.084948	0.08516	0.085325	0.0010554	0.00072084	0.033117	0.24054	NaN	NaN
88	0.080062	0.08026	0.080465	0.0010755	0.00076161	0.033117	0.24054	NaN	NaN
89	0.075424	0.075603	0.075841	0.001082	0.00079807	0.033117	0.24054	NaN	NaN
90	0.071026	0.071185	0.071447	0.0010761	0.00082753	0.033117	0.24054	NaN	NaN
91	0.066864	0.066999	0.067276	0.001059	0.00084768	0.033117	0.24054	NaN	NaN
92	0.062932	0.063041	0.063321	0.0010325	0.00085671	0.033117	0.24054	NaN	NaN
93	0.059225	0.059306	0.059576	0.00099833	0.0008536	0.033117	0.24054	NaN	NaN
94	0.055736	0.055788	0.056037	0.00095835	0.00083833	0.033117	0.24054	NaN	NaN
95	0.052462	0.052484	0.052696	0.00091453	0.00081238	0.033117	0.24054	NaN	NaN
96	0.049395	0.049386	0.04955	0.0008688	0.00077944	0.033117	0.24054	NaN	NaN
97	0.04653	0.046491	0.046592	0.00082303	0.00074638	0.033117	0.24054	NaN	NaN
98	0.043861	0.043792	0.043817	0.00077894	0.00072432	0.033117	0.24054	NaN	NaN
99	0.04138	0.041283	0.04122	0.00073806	0.00072835	0.033117	0.24054	NaN	NaN
100	0.039083	0.038958	0.038795	0.00070163	0.00077387	0.033117	0.24054	NaN	NaN
101	0.03696	0.036809	0.036538	0.0006705	0.00087032	0.033117	0.24054	NaN	NaN
102	0.035004	0.03483	0.034441	0.00064513	0.0010181	0.033117	0.24054	NaN	NaN
103	0.033207	0.033012	0.0325	0.00062552	0.0012117	0.033117	0.24054	NaN	NaN
104	0.031561	0.031348	0.030707	0.00061129	0.001444	0.033117	0.24054	NaN	NaN
105	0.030056	0.029828	0.029057	0.00060175	0.0017087	0.033117	0.24054	NaN	NaN
106	0.028684	0.028443	0.027541	0.00059602	0.0020006	0.033117	0.24054	NaN	NaN
107	0.027434	0.027184	0.026154	0.00059318	0.0023155	0.033117	0.24054	NaN	NaN
108	0.026298	0.026041	0.024887	0.00059237	0.0026498	0.033117	0.24054	NaN	NaN
109	0.025265	0.025004	0.023732	0.00059289	0.0030004	0.033117	0.24054	NaN	NaN
110	0.024326	0.024063	0.022681	0.0005942	0.0033642	0.033117	0.24054	NaN	NaN
111	0.023472	0.023209	0.021725	0.00059594	0.0037385	0.033117	0.24054	NaN	NaN
112	0.022693	0.022433	0.020856	0.00059793	0.0041208	0.033117	0.24054	NaN	NaN
113	0.021981	0.021725	0.020065	0.00060014	0.0045084	0.033117	0.24054	NaN	NaN
114	0.021328	0.021076	0.019344	0.00060262	0.004899	0.033117	0.24054	NaN	NaN
115	0.020725	0.02048	0.018684	0.00060549	0.0052901	0.033117	0.24054	NaN	NaN
116	0.020167	0.019929	0.018079	0.00060893	0.0056795	0.033117	0.24054	NaN	NaN
117	0.019647	0.019416	0.017519	0.00061306	0.0060652	0.033117	0.24054	NaN	NaN
118	0.019159	0.018936	0.017	0.00061802	0.0064449	0.033117	0.24054	NaN	NaN
119	0.018698	0.018483	0.016514	0.00062385	0.0068169	0.033117	0.24054	NaN	NaN
120	0.018261	0.018053	0.016056	0.00063057	0.0071793	0.033117	0.24054	NaN	NaN
121	0.017844	0.017644	0.015621	0.00063811	0.0075304	0.033117	0.24054	NaN	NaN
122	0.017443	0.01725	0.015205	0.00064633	0.0078687	0.033117	0.24054	NaN	NaN
123	0.017057	0.016871	0.014805	0.00065505	0.0081928	0.033117	0.24054	NaN	NaN
124	0.016683	0.016504	0.014418	0.00066405	0.0085015	0.033117	0.24054	NaN	NaN
125	0.01632	0.016147	0.01404	0.00067308	0.0087936	0.033117	0.24054	NaN	NaN
126	0.015967	0.015799	0.013671	0.00068189	0.0090681	0.033117	0.24054	NaN	NaN
127	0.015623	0.015459	0.013309	0.00069022	0.0093243	0.033117	0.24054	NaN	NaN
128	0.015288	0.015128	0.012953	0.00069785	0.0095614	0.033117	0.24054	NaN	NaN
129	0.01496	0.014803	0.012602	0.00070456	0.0097789	0.033117	0.24054	NaN	NaN
130	0.014642	0.014486	0.012256	0.00071017	0.0099763	0.033117	0.24054	NaN	NaN
131	0.014331	0.014176	0.011915	0.00071453	0.010153	0.033117	0.24054	NaN	NaN
132	0.014029	0.013874	0.011579	0.00071754	0.01031	0.033117	0.24054	NaN	NaN
133	0.013736	0.013579	0.011248	0.00071913	0.010446	0.033117	0.24054	NaN	NaN
134	0.013452	0.013292	0.010923	0.00071925	0.010561	0.033117	0.24054	NaN	NaN
135	0.013178	0.013013	0.010604	0.00071791	0.010656	0.033117	0.24054	NaN	NaN
136	0.012914	0.012743	0.010292	0.00071513	0.01073	0.033117	0.24054	NaN	NaN
137	0.012659	0.012482	0.0099876	0.00071098	0.010785	0.033117	0.24054	NaN	NaN
138	0.012416	0.01223	0.0096913	0.00070552	0.01082	0.033117	0.24054	NaN	NaN
139	0.012183	0.011988	0.0094038	0.00069888	0.010836	0.033117	0.24054	NaN	NaN
140	0.011961	0.011756	0.0091254	0.00069117	0.010834	0.033117	0.24054	NaN	NaN
141	0.011749	0.011533	0.0088566	0.00068253	0.010814	0.033117	0.24054	NaN	NaN
142	0.011549	0.011321	0.0085977	0.0006731	0.010776	0.033117	0.24054	NaN	NaN
143	0.011359	0.011118	0.008349	0.00066306	0.010722	0.033117	0.24054	NaN	NaN
144	0.01118	0.010926	0.0081106	0.00065255	0.010652	0.033117	0.24054	NaN	NaN
145	0.011011	0.010743	0.0078823	0.00064176	0.010567	0.033117	0.24054	NaN	NaN
146	0.010851	0.01057	0.007664	0.00063085	0.010468	0.033117	0.24054	NaN	NaN
147	0.010701	0.010406	0.0074553	0.00061999	0.010355	0.033117	0.24054	NaN	NaN
148	0.010559	0.010252	0.0072559	0.00060935	0.01023	0.033117	0.24054	NaN	NaN
149	0.010424	0.010106	0.007065	0.00059909	0.010093	0.033117	0.24054	NaN	NaN
150	0.010297	0.0099677	0.0068821	0.00058938	0.0099455	0.033117	0.24054	NaN	NaN
151	0.010176	0.0098373	0.0067063	0.00058037	0.0097881	0.033117	0.24054	NaN	NaN
152	0.01006	0.0097138	0.0065369	0.0005722	0.0096218	0.033117	0.24054	NaN	NaN
153	0.009949	0.0095968	0.006373	0.00056502	0.0094475	0.033117	0.24054	NaN	NaN
154	0.0098419	0.0094855	0.0062136	0.00055894	0.0092663	0.033117	0.24054	NaN	NaN
155	0.0097378	0.0093793	0.0060579	0.00055409	0.0090791	0.033117	0.24054	NaN	NaN
156	0.0096361	0.0092776	0.0059049	0.00055055	0.0088868	0.033117	0.24054	NaN	NaN
157	0.009536	0.0091798	0.005754	0.00054843	0.0086906	0.033117	0.24054	NaN	NaN
158	0.0094368	0.0090852	0.0056042	0.00054777	0.0084913	0.033117	0.24054	NaN	NaN
159	0.0093379	0.0089932	0.0054548	0.00054863	0.00829	0.033117	0.24054	NaN	NaN
160	0.0092387	0.0089032	0.0053054	0.00055103	0.0080877	0.033117	0.24054	NaN	NaN
161	0.0091387	0.0088148	0.0051552	0.00055498	0.0078855	0.033117	0.24054	NaN	NaN
162	0.0090373	0.0087273	0.0050041	0.00056045	0.0076843	0.033117	0.24054	NaN	NaN
163	0.0089342	0.0086402	0.0048515	0.00056741	0.0074853	0.033117	0.24054	NaN	NaN
164	0.0088291	0.0085532	0.0046974	0.00057579	0.0072894	0.033117	0.24054	NaN	NaN
165	0.0087216	0.0084658	0.0045417	0.00058552	0.0070976	0.033117	0.24054	NaN	NaN
166	0.0086115	0.0083777	0.0043845	0.00059651	0.0069111	0.033117	0.24054	NaN	NaN
167	0.0084986	0.0082885	0.004226	0.00060865	0.0067307	0.033117	0.24054	NaN	NaN
168	0.0083827	0.008198	0.0040664	0.00062181	0.0065574	0.033117	0.24054	NaN	NaN
169	0.0082639	0.0081059	0.0039062	0.00063588	0.0063921	0.033117	0.24054	NaN	NaN
170	0.008142	0.0080119	0.003746	0.00065071	0.0062357	0.033117	0.24054	NaN	NaN
171	0.008017	0.007916	0.0035866	0.00066616	0.0060889	0.033117	0.24054	NaN	NaN
172	0.007889	0.007818	0.0034286	0.00068211	0.0059524	0.033117	0.24054	NaN	NaN
173	0.007758	0.0077178	0.0032732	0.00069839	0.0058267	0.033117	0.24054	NaN	NaN
174	0.0076242	0.0076153	0.0031213	0.00071487	0.0057123	0.033117	0.24054	NaN	NaN
175	0.0074877	0.0075105	0.0029743	0.00073142	0.0056095	0.033117	0.24054	NaN	NaN
176	0.0073486	0.0074033	0.0028336	0.00074789	0.0055183	0.033117	0.24054	NaN	NaN
177	0.0072071	0.0072938	0.0027005	0.00076416	0.0054387	0.033117	0.24054	NaN	NaN
178	0.0070635	0.007182	0.0025768	0.00078009	0.0053705	0.033117	0.24054	NaN	NaN
179	0.0069178	0.0070679	0.0024639	0.00079556	0.0053133	0.033117	0.24054	NaN	NaN
180	0.0067704	0.0069517	0.0023636	0.00081047	0.0052665	0.033117	0.24054	NaN	NaN
181	0.0066214	0.0068333	0.0022773	0.00082469	0.0052295	0.033117	0.24054	NaN	NaN
182	0.0064711	0.006713	0.0022063	0.00083814	0.0052014	0.033117	0.24054	NaN	NaN
183	0.0063198	0.0065908	0.0021514	0.00085071	0.0051812	0.033117	0.24054	NaN	NaN
184	0.0061676	0.0064669	0.0021132	0.00086233	0.005168	0.033117	0.24054	NaN	NaN
185	0.0060148	0.0063414	0.0020914	0.00087291	0.0051607	0.033117	0.24054	NaN	NaN
186	0.0058617	0.0062143	0.0020854	0.00088239	0.0051581	0.033117	0.24054	NaN	NaN
187	0.0057086	0.006086	0.0020939	0.0008907	0.0051592	0.033117	0.24054	NaN	NaN
188	0.0055555	0.0059565	0.0021153	0.00089779	0.0051629	0.033117	0.24054	NaN	NaN
189	0.0054028	0.005826	0.0021476	0.00090363	0.0051681	0.033117	0.24054	NaN	NaN
190	0.0052508	0.0056947	0.0021887	0.00090817	0.0051737	0.033117	0.24054	NaN	NaN
191	0.0050995	0.0055627	0.0022365	0.00091139	0.0051788	0.033117	0.24054	NaN	NaN
192	0.0049492	0.0054302	0.0022888	0.00091327	0.0051826	0.033117	0.24054	NaN	NaN
193	0.0048002	0.0052973	0.0023438	0.0009138	0.0051841	0.033117	0.24054	NaN	NaN
194	0.0046526	0.0051643	0.0023998	0.00091298	0.0051826	0.033117	0.24054	NaN	NaN
195	0.0045065	0.0050312	0.0024552	0.00091081	0.0051775	0.033117	0.24054	NaN	NaN
196	0.0043623	0.0048983	0.0025088	0.00090732	0.0051681	0.033117	0.24054	NaN	NaN
197	0.0042199	0.0047658	0.0025593	0.00090251	0.005154	0.033117	0.24054	NaN	NaN
198	0.0040796	0.0046337	0.0026058	0.00089642	0.0051346	0.033117	0.24054	NaN	NaN
199	0.0039415	0.0045022	0.0026475	0.00088908	0.0051097	0.033117	0.24054	NaN	NaN
200	0.0038057	0.0043714	0.0026838	0.00088054	0.0050788	0.033117	0.24054	NaN	NaN
201	0.0036724	0.0042416	0.002714	0.00087084	0.0050419	0.033117	0.24054	NaN	NaN
202	0.0035416	0.0041129	0.0027379	0.00086003	0.0049986	0.033117	0.24054	NaN	NaN
203	0.0034134	0.0039853	0.002755	0.00084818	0.004949	0.033117	0.24054	NaN	NaN
204	0.003288	0.0038591	0.0027652	0.00083534	0.0048929	0.033117	0.24054	NaN	NaN
205	0.0031653	0.0037342	0.0027683	0.00082158	0.0048304	0.033117	0.24054	NaN	NaN
206	0.0030455	0.003611	0.0027642	0.00080698	0.0047616	0.033117	0.24054	NaN	NaN
207	0.0029286	0.0034894	0.002753	0.00079162	0.0046865	0.033117	0.24054	NaN	NaN
208	0.0028146	0.0033696	0.0027348	0.00077556	0.0046052	0.033117	0.24054	NaN	NaN
209	0.0027036	0.0032516	0.0027096	0.00075891	0.0045181	0.033117	0.24054	NaN	NaN
210	0.0025957	0.0031357	0.0026776	0.00074174	0.0044254	0.033117	0.24054	NaN	NaN
211	0.0024907	0.0030218	0.0026391	0.00072414	0.0043272	0.033117	0.24054	NaN	NaN
212	0.0023887	0.00291	0.0025944	0.00070622	0.004224	0.033117	0.24054	NaN	NaN
213	0.0022898	0.0028005	0.0025438	0.00068805	0.004116	0.033117	0.24054	NaN	NaN
214	0.0021939	0.0026932	0.0024875	0.00066974	0.0040037	0.033117	0.24054	NaN	NaN
215	0.002101	0.0025883	0.0024261	0.00065138	0.0038874	0.033117	0.24054	NaN	NaN
216	0.0020111	0.0024859	0.00236	0.00063308	0.0037676	0.033117	0.24054	NaN	NaN
217	0.0019242	0.0023859	0.0022895	0.00061493	0.0036446	0.033117	0.24054	NaN	NaN
218	0.0018401	0.0022884	0.0022152	0.00059704	0.0035191	0.033117	0.24054	NaN	NaN
219	0.001759	0.0021935	0.0021377	0.00057949	0.0033913	0.033117	0.24054	NaN	NaN
220	0.0016807	0.0021012	0.0020575	0.0005624	0.0032619	0.033117	0.24054	NaN	NaN
221	0.0016053	0.0020116	0.0019751	0.00054586	0.0031314	0.033117	0.24054	NaN	NaN
222	0.0015326	0.0019246	0.0018911	0.00052996	0.0030003	0.033117	0.24054	NaN	NaN
223	0.0014626	0.0018403	0.0018063	0.00051479	0.002869	0.033117	0.24054	NaN	NaN
224	0.0013953	0.0017587	0.0017213	0.00050043	0.0027383	0.033117	0.24054	NaN	NaN
225	0.0013306	0.0016799	0.0016368	0.00048696	0.0026086	0.033117	0.24054	NaN	NaN
226	0.0012684	0.0016038	0.0015535	0.00047446	0.0024805	0.033117	0.24054	NaN	NaN
227	0.0012087	0.0015305	0.0014723	0.00046297	0.0023546	0.033117	0.24054	NaN	NaN
228	0.0011514	0.00146	0.001394	0.00045255	0.0022316	0.033117	0.24054	NaN	NaN
229	0.0010965	0.0013922	0.0013195	0.00044322	0.002112	0.033117	0.24054	NaN	NaN
230	0.0010438	0.0013272	0.0012496	0.00043501	0.0019965	0.033117	0.24054	NaN	NaN
231	0.00099342	0.0012649	0.0011853	0.00042792	0.0018856	0.033117	0.24054	NaN	NaN
232	0.00094517	0.0012054	0.0011275	0.00042194	0.0017801	0.033117	0.24054	NaN	NaN
233	0.000899	0.0011487	0.0010769	0.00041702	0.0016806	0.033117	0.24054	NaN	NaN
234	0.00085487	0.0010946	0.0010343	0.00041314	0.0015876	0.033117	0.24054	NaN	NaN
235	0.00081269	0.0010433	0.0010001	0.00041024	0.0015018	0.033117	0.24054	NaN	NaN
236	0.0007724	0.00099464	0.0009745	0.00040823	0.0014237	0.033117	0.24054	NaN	NaN
237	0.00073393	0.00094862	0.00095751	0.00040705	0.0013537	0.033117	0.24054	NaN	NaN
238	0.00069723	0.00090522	0.00094866	0.00040661	0.0012921	0.033117	0.24054	NaN	NaN
239	0.00066222	0.00086439	0.00094724	0.00040682	0.0012391	0.033117	0.24054	NaN	NaN
240	0.00062884	0.00082608	0.00095227	0.00040759	0.0011947	0.033117	0.24054	NaN	NaN
241	0.00059704	0.00079025	0.00096265	0.00040883	0.0011585	0.033117	0.24054	NaN	NaN
242	0.00056674	0.00075684	0.00097721	0.00041044	0.0011302	0.033117	0.24054	NaN	NaN
243	0.00053788	0.00072577	0.00099476	0.00041234	0.001109	0.033117	0.24054	NaN	NaN
244	0.00051042	0.00069698	0.0010142	0.00041445	0.0010942	0.033117	0.24054	NaN	NaN
245	0.00048428	0.00067038	0.0010346	0.00041669	0.0010846	0.033117	0.24054	NaN	NaN
246	0.00045942	0.00064589	0.001055	0.000419	0.0010794	0.033117	0.24054	NaN	NaN
247	0.00043578	0.0006234	0.0010747	0.00042131	0.0010774	0.033117	0.24054	NaN	NaN
248	0.00041331	0.00060281	0.0010931	0.00042355	0.0010777	0.033117	0.24054	NaN	NaN
249	0.00039195	0.00058401	0.0011095	0.00042569	0.0010793	0.033117	0.24054	NaN	NaN

